PHast -- Perfect Hashing made fast

Perfect hash functions give unique "names" to arbitrary keys requiring only a few bits per key. This is an essential building block in applications like static hash tables, databases, or bioinformatics. This paper introduces the PHast approach that combines the fastest available queries, very fast construction, and good space consumption (below 2 bits per key). PHast improves bucket-placement which first hashes each key k to a bucket, and then looks for the bucket seed s such that a placement function maps pairs (s,k) in a collision-free way. PHast can use small-range hash functions with linear mapping, fixed-width encoding of seeds, and parallel construction. This is achieved using small overlapping slices of allowed values and bumping to handle unsuccessful seed assignment. A variant we called PHast+ uses additive placement, which enables bit-parallel seed searching, speeding up the construction by an order of magnitude.

==> plots_data/parameter_phast/phast_10.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 10 200 5.01350944 4232.48098777 NaN
100000000 10 205 4.89160928 4205.48238666 NaN
100000000 10 210 4.77549808 4170.43229601 NaN
100000000 10 215 4.66483648 4161.12107782 NaN
100000000 10 220 4.55915208 4109.0367661 NaN
100000000 10 225 4.45825008 4080.38348782 NaN
100000000 10 230 4.36167512 4053.96337025 NaN
100000000 10 235 4.26931144 4024.56844352 NaN
100000000 10 240 4.18073072 3993.0019633 NaN
100000000 10 245 4.09583816 3967.92400483 NaN
100000000 10 250 4.01432632 3939.10370893 NaN
100000000 10 255 3.93605352 3911.64739015 NaN
100000000 10 260 3.8608284 3823.56804037 NaN
100000000 10 265 3.78838768 3827.54946124 NaN
100000000 10 270 3.71871288 3850.01195787 NaN
100000000 10 275 3.65153328 3770.8894142 NaN
100000000 10 280 3.58681256 3741.808956500001 NaN
100000000 10 285 3.52437456 3726.60943609 NaN
100000000 10 290 3.46406312 3701.66681729 NaN
100000000 10 295 3.40588928 3679.5251002 NaN
100000000 10 300 3.34962 3709.37392507 NaN
100000000 10 305 3.29524152 3644.14678704 NaN
100000000 10 310 3.2426804 3623.81635632 NaN
100000000 10 315 3.19173032 3601.64666025 NaN
100000000 10 320 3.14247392 3576.66688219 NaN
100000000 10 325 3.09476256 3573.27221492 NaN
100000000 10 330 3.04846856 3557.2452211 NaN
100000000 10 335 3.00366168 3554.4351705399995 NaN
100000000 10 340 2.9601848 3528.48407748 NaN
100000000 10 345 2.91801872 3500.06540968 NaN
100000000 10 350 2.87711088 3485.75962591 NaN
100000000 10 355 2.83730512 3448.7517104300005 NaN
100000000 10 360 2.7986876 3435.88325702 NaN
100000000 10 365 2.76124576 3405.98038505 NaN
100000000 10 370 2.72484032 3384.29564551 NaN
100000000 10 375 2.68947904 3388.48039573 NaN
100000000 10 380 2.65514048 3352.96003623 NaN
100000000 10 385 2.62174808 3331.44035075 NaN
100000000 10 390 2.58924472 3339.0753815 NaN
100000000 10 395 2.55765504 3305.04147877 NaN
100000000 10 400 2.52691 3285.9808690800005 NaN
100000000 10 405 2.49687488 3258.55679863 NaN
100000000 10 410 2.46754864 3232.73712446 NaN
100000000 10 415 2.43901824 3205.3219331 NaN
100000000 10 420 2.41121536 3173.06482628 NaN
100000000 10 425 2.3839572 3165.46303956 NaN
100000000 10 430 2.35738928 3120.42305211 NaN
100000000 10 435 2.3313612 3079.73169949 NaN
100000000 10 440 2.305932 3055.7610422300004 NaN
100000000 10 445 2.28097568 3021.7266622 NaN
100000000 10 450 2.25652208 2996.02549244 NaN
100000000 10 455 2.23254248 2964.0301621 NaN
100000000 10 460 2.20900256 2920.68252859 NaN
100000000 10 465 2.1859716 2886.6233083100005 NaN
100000000 10 470 2.16325104 2837.13375717 NaN
100000000 10 475 2.14108696 2793.0784317 NaN
100000000 10 480 2.11919632 2758.92280626 NaN
100000000 10 485 2.0977748 2719.46303005 NaN
100000000 10 490 2.07671776 2679.98639715 NaN
100000000 10 495 2.05615128 2628.49117939 NaN
100000000 10 500 2.03608448 2598.62746993 NaN
100000000 10 505 2.016686 2556.17466798 NaN
100000000 10 510 1.99783536 2510.14500099 NaN
100000000 10 515 1.97983824 2473.54823943 NaN
100000000 10 520 1.96266456 2436.57786313 NaN
100000000 10 525 1.946936 2400.02023861 NaN
100000000 10 530 1.93260072 2349.00186786 NaN
100000000 10 535 1.91939416 2309.15198359 NaN
100000000 10 540 1.9077848 2284.31516735 NaN
100000000 10 545 1.89793856 2243.53347019 NaN
100000000 10 550 1.88939696 2204.82989079 NaN
100000000 10 555 1.88229256 2174.09955783 NaN
100000000 10 560 1.87603888 2169.8627340400003 NaN
100000000 10 565 1.8703792 2125.2235855800004 NaN
100000000 10 570 1.86574576 2109.9515338200003 NaN
100000000 10 575 1.86220248 2115.05641224 NaN
100000000 10 580 1.859062 2059.82242382 NaN
100000000 10 585 1.85747184 2040.98301453 NaN
100000000 10 590 1.85555896 2025.56466486 NaN
100000000 10 595 1.8537492 2014.3766246800003 NaN
100000000 10 600 1.85269096 2002.35069832 NaN
100000000 10 605 1.85206992 1985.6770754100005 NaN
100000000 10 610 1.8522048 1980.19781391 NaN
100000000 10 615 1.85291536 1955.41649936 NaN
100000000 10 620 1.8542996 1965.87382887 NaN
100000000 10 625 1.85603 1976.90593777 NaN
100000000 10 630 1.8584376 1971.94405927 NaN
100000000 10 635 1.85949456 1952.95983667 NaN
100000000 10 640 1.86065 1955.41343919 NaN
100000000 10 645 1.86235312 1941.6727175700005 NaN
100000000 10 650 1.86443016 1932.12495906 NaN
100000000 10 655 1.86688088 1926.89320811 NaN
100000000 10 660 1.86982064 1928.36681118 NaN
100000000 10 665 1.87267152 1902.70880464 NaN
100000000 10 670 1.87623552 1899.17923055 NaN
100000000 10 675 1.88017912 1888.06035087 NaN
100000000 10 680 1.88412016 1916.05676347 NaN
100000000 10 685 1.88871088 1915.06070098 NaN
100000000 10 690 1.89341208 1920.37749283 NaN
100000000 10 695 1.89821256 1908.87896908 NaN
100000000 10 700 1.90329936 1915.14768169 NaN
100000000 10 705 1.90612448 1909.29993894 NaN
100000000 10 710 1.90957536 1915.68857147 NaN
100000000 10 715 1.91270504 1903.08916971 NaN
100000000 10 720 1.91628608 1896.01877222 NaN
100000000 10 725 1.92046944 1902.23220548 NaN
100000000 10 730 1.92430016 1882.19263423 NaN
100000000 10 735 1.9284812 1879.00175882 NaN
100000000 10 740 1.93276816 1914.06290452 NaN
100000000 10 745 1.9377264 1918.17923683 NaN
100000000 10 750 1.94220016 1920.00435112 NaN
100000000 10 755 1.94706008 1921.27512592 NaN
100000000 10 760 1.9523284 1918.37174429 NaN
100000000 10 765 1.95739416 1913.89527922 NaN
100000000 10 770 1.96343448 1908.27116815 NaN
100000000 10 775 1.96859912 1905.90000736 NaN
100000000 10 780 1.97425896 1911.68248182 NaN
100000000 10 785 1.98001368 1903.38678874 NaN
100000000 10 790 1.98603952 1900.28102078 NaN
100000000 10 795 1.99236848 1885.91804742 NaN
100000000 10 800 1.99889592 1542.15556004 NaN


==> plots_data/parameter_phast/phast_11.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 11 200 5.51317208 7901.18560459 NaN
100000000 11 205 5.37907488 7842.69557529 NaN
100000000 11 210 5.251362 7811.784899900001 NaN
100000000 11 215 5.12966984 7752.77818073 NaN
100000000 11 220 5.0134924 7716.431233880001 NaN
100000000 11 225 4.90248552 7700.366705400001 NaN
100000000 11 230 4.7962812 7629.066922010001 NaN
100000000 11 235 4.69466896 7593.07852806 NaN
100000000 11 240 4.5972628 7555.48426459 NaN
100000000 11 245 4.50387296 7520.14385465 NaN
100000000 11 250 4.41421104 7477.44922191 NaN
100000000 11 255 4.32812056 7448.52310229 NaN
100000000 11 260 4.2453272 7358.48125929 NaN
100000000 11 265 4.16566264 7349.93459104 NaN
100000000 11 270 4.08902224 7282.65393668 NaN
100000000 11 275 4.01514656 7248.49303033 NaN
100000000 11 280 3.94396792 7218.422027740001 NaN
100000000 11 285 3.875258 7181.90619291 NaN
100000000 11 290 3.8089304 7162.902082760001 NaN
100000000 11 295 3.74489704 7123.76927068 NaN
100000000 11 300 3.68299568 7095.250134729999 NaN
100000000 11 305 3.62317048 7065.69105611 NaN
100000000 11 310 3.5652944 7039.85039827 NaN
100000000 11 315 3.50930032 6994.312805670001 NaN
100000000 11 320 3.45504408 6995.984239429999 NaN
100000000 11 325 3.40251656 6957.69209393 NaN
100000000 11 330 3.35161408 6928.13871406 NaN
100000000 11 335 3.30223784 6907.1673175 NaN
100000000 11 340 3.25442792 6875.65344486 NaN
100000000 11 345 3.20796696 6861.413796440001 NaN
100000000 11 350 3.1628932 6801.35073877 NaN
100000000 11 355 3.11910976 6770.096630980001 NaN
100000000 11 360 3.07654552 6733.38301409 NaN
100000000 11 365 3.03525392 6699.55355353 NaN
100000000 11 370 2.99516184 6684.25652231 NaN
100000000 11 375 2.95613384 6638.097805459999 NaN
100000000 11 380 2.91831992 6623.6323954 NaN
100000000 11 385 2.88147112 6595.06937507 NaN
100000000 11 390 2.8456324 6565.994957840001 NaN
100000000 11 395 2.81078656 6519.71210114 NaN
100000000 11 400 2.77689776 6487.38180483 NaN
100000000 11 405 2.74383488 6454.431564830001 NaN
100000000 11 410 2.71159248 6425.797608420001 NaN
100000000 11 415 2.68020272 6413.96794196 NaN
100000000 11 420 2.64959176 6343.82166945 NaN
100000000 11 425 2.61969504 6306.49316601 NaN
100000000 11 430 2.59047728 6253.13617821 NaN
100000000 11 435 2.561926 6206.39193206 NaN
100000000 11 440 2.53402776 6162.39217232 NaN
100000000 11 445 2.506686 6107.53797218 NaN
100000000 11 450 2.47992872 6075.96851571 NaN
100000000 11 455 2.4536588 5996.01027321 NaN
100000000 11 460 2.42791184 5943.13961511 NaN
100000000 11 465 2.40263624 5907.453145930001 NaN
100000000 11 470 2.37781176 5817.900466779999 NaN
100000000 11 475 2.35342904 5760.90468279 NaN
100000000 11 480 2.32937928 5692.16386777 NaN
100000000 11 485 2.30589136 5606.62162264 NaN
100000000 11 490 2.28260512 5536.944745639999 NaN
100000000 11 495 2.25975752 5464.676643100001 NaN
100000000 11 500 2.23733976 5404.91895367 NaN
100000000 11 505 2.21528032 5334.955181560001 NaN
100000000 11 510 2.19360496 5276.23652132 NaN
100000000 11 515 2.17234704 5178.00108472 NaN
100000000 11 520 2.15140368 5102.1982478400005 NaN
100000000 11 525 2.13100872 5031.59937843 NaN
100000000 11 530 2.11076472 4970.27298546 NaN
100000000 11 535 2.0911208 4881.926248039999 NaN
100000000 11 540 2.0717688 4800.60936002 NaN
100000000 11 545 2.05289528 4737.2539095600005 NaN
100000000 11 550 2.03433328 4670.16543474 NaN
100000000 11 555 2.01634064 4592.99989826 NaN
100000000 11 560 1.99888424 4538.03755225 NaN
100000000 11 565 1.98188952 4459.66411173 NaN
100000000 11 570 1.96566328 4395.108362020001 NaN
100000000 11 575 1.95021616 4325.2479 NaN
100000000 11 580 1.93574112 4262.92262038 NaN
100000000 11 585 1.9223132 4193.38328525 NaN
100000000 11 590 1.91006832 4147.68900175 NaN
100000000 11 595 1.89872064 4107.19258826 NaN
100000000 11 600 1.88861304 4024.94778749 NaN
100000000 11 605 1.87948072 3976.52501387 NaN
100000000 11 610 1.8716576 3928.9703759 NaN
100000000 11 615 1.86466032 3881.22077977 NaN
100000000 11 620 1.85887928 3846.52498181 NaN
100000000 11 625 1.85331992 3797.4646136 NaN
100000000 11 630 1.84846576 3764.56310882 NaN
100000000 11 635 1.84444952 3717.20689116 NaN
100000000 11 640 1.84117048 3686.18435159 NaN
100000000 11 645 1.83889184 3660.819460530001 NaN
100000000 11 650 1.83732688 3630.28604183 NaN
100000000 11 655 1.83585088 3612.53949709 NaN
100000000 11 660 1.83428152 3588.79627218 NaN
100000000 11 665 1.83330216 3559.05769546 NaN
100000000 11 670 1.83301944 3529.9149917900004 NaN
100000000 11 675 1.83282376 3517.6842745900003 NaN
100000000 11 680 1.83376328 3507.52294466 NaN
100000000 11 685 1.83493184 3488.18895663 NaN
100000000 11 690 1.83652432 3488.4828761300005 NaN
100000000 11 695 1.83865816 3469.7392771 NaN
100000000 11 700 1.8412664 3476.89872583 NaN
100000000 11 705 1.84290416 3439.6935457 NaN
100000000 11 710 1.84447872 3443.20137744 NaN
100000000 11 715 1.8462096 3427.90472257 NaN
100000000 11 720 1.84806872 3415.8794954899995 NaN
100000000 11 725 1.85090624 3407.40343588 NaN
100000000 11 730 1.85375912 3398.64072459 NaN
100000000 11 735 1.8565948 3376.6727339200006 NaN
100000000 11 740 1.8601216 3389.95226525 NaN
100000000 11 745 1.86353968 3392.54811344 NaN
100000000 11 750 1.86765952 3387.01224901 NaN
100000000 11 755 1.87161728 3384.80899687 NaN
100000000 11 760 1.87589032 3388.02028411 NaN
100000000 11 765 1.8802924 3388.39461444 NaN
100000000 11 770 1.88514728 3377.6610111500004 NaN
100000000 11 775 1.88984728 3376.8910644 NaN
100000000 11 780 1.89311752 3369.23660228 NaN
100000000 11 785 1.896442 3360.24006044 NaN
100000000 11 790 1.89941128 3365.6969941199995 NaN
100000000 11 795 1.90314128 3371.01136124 NaN
100000000 11 800 1.90647048 2769.13303113 NaN


==> plots_data/parameter_phast/phast_12.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 12 200 6.00651328 14859.01317001 NaN
100000000 12 205 5.86014128 14747.08510079 NaN
100000000 12 210 5.72076976 14651.91948976 NaN
100000000 12 215 5.5878916 14500.746313499998 NaN
100000000 12 220 5.46097624 14380.95750008 NaN
100000000 12 225 5.33983552 14273.32125364 NaN
100000000 12 230 5.22389288 14192.04431756 NaN
100000000 12 235 5.11287248 14048.45988911 NaN
100000000 12 240 5.00649768 13933.52968904 NaN
100000000 12 245 4.90445232 13812.241724600002 NaN
100000000 12 250 4.80652264 13726.217137500002 NaN
100000000 12 255 4.7124212 13698.42684741 NaN
100000000 12 260 4.62197872 13490.31426953 NaN
100000000 12 265 4.53487864 13358.6714276 NaN
100000000 12 270 4.45103104 13265.0470481 NaN
100000000 12 275 4.37028288 13191.59175239 NaN
100000000 12 280 4.29237624 13109.01094361 NaN
100000000 12 285 4.21722272 13040.30997404 NaN
100000000 12 290 4.14463776 12886.84658851 NaN
100000000 12 295 4.07457536 12823.612860210002 NaN
100000000 12 300 4.00679184 12701.11116292 NaN
100000000 12 305 3.94124256 12615.4063786 NaN
100000000 12 310 3.87784168 12527.79535781 NaN
100000000 12 315 3.81647608 12503.778740929998 NaN
100000000 12 320 3.7569904 12384.42813843 NaN
100000000 12 325 3.6993692 12283.03993865 NaN
100000000 12 330 3.64349784 12185.55715796 NaN
100000000 12 335 3.58924656 12114.89996974 NaN
100000000 12 340 3.53664288 12186.36836084 NaN
100000000 12 345 3.485564 12107.04248669 NaN
100000000 12 350 3.43592296 11875.442675500002 NaN
100000000 12 355 3.3877096 11797.11178026 NaN
100000000 12 360 3.34081896 11757.11994449 NaN
100000000 12 365 3.29523664 11630.32675107 NaN
100000000 12 370 3.2508916 11561.7487772 NaN
100000000 12 375 3.20773472 11492.08924122 NaN
100000000 12 380 3.16572176 11417.39337956 NaN
100000000 12 385 3.12477936 11348.40286266 NaN
100000000 12 390 3.08491656 11274.24178998 NaN
100000000 12 395 3.04603816 11227.22539806 NaN
100000000 12 400 3.00814552 11131.61588592 NaN
100000000 12 405 2.97124264 11054.673144830002 NaN
100000000 12 410 2.9352176 10979.56177652 NaN
100000000 12 415 2.90002552 10907.46131169 NaN
100000000 12 420 2.86568648 10824.41300668 NaN
100000000 12 425 2.83219584 10750.9209476 NaN
100000000 12 430 2.79946136 10695.53167375 NaN
100000000 12 435 2.76746184 10629.03960216 NaN
100000000 12 440 2.73624912 10551.97173018 NaN
100000000 12 445 2.70573448 10484.38214229 NaN
100000000 12 450 2.67590144 10428.73372832 NaN
100000000 12 455 2.64674584 10357.04791255 NaN
100000000 12 460 2.61819216 10294.44283143 NaN
100000000 12 465 2.59030624 10222.1069708 NaN
100000000 12 470 2.5630128 10143.69455174 NaN
100000000 12 475 2.53629656 10106.91613673 NaN
100000000 12 480 2.51009504 10036.76332896 NaN
100000000 12 485 2.484534 10003.48863645 NaN
100000000 12 490 2.4594824 9899.98592847 NaN
100000000 12 495 2.43494008 9833.711476490002 NaN
100000000 12 500 2.41085368 9767.9441711 NaN
100000000 12 505 2.38727984 9711.94507526 NaN
100000000 12 510 2.36426384 9681.60783944 NaN
100000000 12 515 2.3415876 9577.23545207 NaN
100000000 12 520 2.31935944 9518.73178467 NaN
100000000 12 525 2.29768248 9453.40777369 NaN
100000000 12 530 2.27635528 9371.29574895 NaN
100000000 12 535 2.25546896 9335.58918122 NaN
100000000 12 540 2.23496304 9271.00387945 NaN
100000000 12 545 2.21489384 9195.70993504 NaN
100000000 12 550 2.19523328 9144.26937588 NaN
100000000 12 555 2.17588672 9064.85300712 NaN
100000000 12 560 2.15696224 9022.08124126 NaN
100000000 12 565 2.13829336 8945.11236598 NaN
100000000 12 570 2.12006976 8886.59597478 NaN
100000000 12 575 2.1022516 8821.615528380002 NaN
100000000 12 580 2.08476432 8758.03134852 NaN
100000000 12 585 2.06756888 8691.44109988 NaN
100000000 12 590 2.05077856 8613.118104239999 NaN
100000000 12 595 2.03437104 8549.58290721 NaN
100000000 12 600 2.01845944 8485.401278809999 NaN
100000000 12 605 2.0027584 8400.4492404 NaN
100000000 12 610 1.9876344 8323.07615767 NaN
100000000 12 615 1.97299168 8275.82032467 NaN
100000000 12 620 1.95878688 8209.81446337 NaN
100000000 12 625 1.94527168 8090.53025415 NaN
100000000 12 630 1.93219136 8001.763572390001 NaN
100000000 12 635 1.91995704 7942.629415930001 NaN
100000000 12 640 1.90837904 7842.26359724 NaN
100000000 12 645 1.89762816 7753.43342417 NaN
100000000 12 650 1.88755256 7648.971715239999 NaN
100000000 12 655 1.87838384 7589.86439193 NaN
100000000 12 660 1.86950664 7473.94938075 NaN
100000000 12 665 1.86154272 7397.24646257 NaN
100000000 12 670 1.85408256 7320.80892392 NaN
100000000 12 675 1.8475864 7224.30489974 NaN
100000000 12 680 1.84157968 7162.36018655 NaN
100000000 12 685 1.83636456 7087.50876105 NaN
100000000 12 690 1.831108 7035.38423621 NaN
100000000 12 695 1.82666248 6967.27970387 NaN
100000000 12 700 1.82263464 6910.66294131 NaN
100000000 12 705 1.81961048 6819.04405565 NaN
100000000 12 710 1.81708168 6761.7769789700005 NaN
100000000 12 715 1.81518384 6701.610206630001 NaN
100000000 12 720 1.8140908 6656.1354620600005 NaN
100000000 12 725 1.8129384 6622.34260663 NaN
100000000 12 730 1.81168776 6559.123268130001 NaN
100000000 12 735 1.81095112 6526.5768962 NaN
100000000 12 740 1.81104504 6477.19939618 NaN
100000000 12 745 1.8115604 6447.4243412000005 NaN
100000000 12 750 1.81245216 6399.7980016500005 NaN
100000000 12 755 1.8138628 6394.84442295 NaN
100000000 12 760 1.81601568 6379.469945729999 NaN
100000000 12 765 1.81854648 6345.89475687 NaN
100000000 12 770 1.82157784 6297.00805856 NaN
100000000 12 775 1.82414768 6258.63905329 NaN
100000000 12 780 1.82595984 6241.72887308 NaN
100000000 12 785 1.82801832 6224.73734088 NaN
100000000 12 790 1.83082024 6175.55016761 NaN
100000000 12 795 1.83376512 6162.027064479999 NaN
100000000 12 800 1.8368156 5081.7893724900005 NaN


==> plots_data/parameter_phast/phast_4.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 4 200 2.4720508 227.89473787 NaN
100000000 4 205 2.45021976 228.21907589333333 NaN
100000000 4 210 2.428697253333333 225.1631906233333 NaN
100000000 4 215 2.4088861066666665 226.50383136 NaN
100000000 4 220 2.391899173333333 228.13697992666664 NaN
100000000 4 225 2.3774857066666666 226.9772424733333 NaN
100000000 4 230 2.365305173333333 226.6134824833333 NaN
100000000 4 235 2.355423173333333 217.46855865666663 NaN
100000000 4 240 2.34756232 217.50045747 NaN
100000000 4 245 2.341414133333333 221.38367094666663 NaN
100000000 4 250 2.3373082933333333 197.04821929 NaN
100000000 4 255 2.33426056 210.8656705033333 NaN
100000000 4 260 2.333212373333333 170.39559165999998 NaN
100000000 4 265 2.33341184 166.70628881 NaN
100000000 4 270 2.330331413333333 170.38379504999995 NaN
100000000 4 275 2.326911733333333 167.1948710833333 NaN
100000000 4 280 2.324562106666667 170.67693731999998 NaN
100000000 4 285 2.3233532266666668 189.2189074233333 NaN
100000000 4 290 2.3228374666666665 180.55231682666667 NaN
100000000 4 295 2.3230292 192.137589 NaN
100000000 4 300 2.324458266666667 189.09186823 NaN
100000000 4 305 2.32622976 186.25462006666663 NaN
100000000 4 310 2.3290654133333333 188.93671609333333 NaN
100000000 4 315 2.3320490666666664 190.28325527 NaN
100000000 4 320 2.33617784 182.29458189666667 NaN
100000000 4 325 2.3406154666666668 171.74238361333332 NaN
100000000 4 330 2.345737413333333 181.82225986666663 NaN
100000000 4 335 2.3514672 175.62290934 NaN
100000000 4 340 2.3574444 178.21256046 NaN
100000000 4 345 2.364072773333333 164.9457316366667 NaN
100000000 4 350 2.37138992 163.56597720000002 NaN
100000000 4 355 2.379090826666667 171.20315090999998 NaN
100000000 4 360 2.3871275466666666 186.28902431 NaN
100000000 4 365 2.3957187733333334 189.96221891666667 NaN
100000000 4 370 2.400456 179.43387662333333 NaN
100000000 4 375 2.4033256 180.05046317333333 NaN
100000000 4 380 2.4065709866666665 181.8920743333333 NaN
100000000 4 385 2.41012984 183.96261540666663 NaN
100000000 4 390 2.414468586666666 171.05948664666667 NaN
100000000 4 395 2.4190395733333334 180.8743589 NaN
100000000 4 400 2.42374056 185.60562295 NaN
100000000 4 405 2.428894613333333 179.86847784999998 NaN
100000000 4 410 2.4345811466666665 176.82396582333334 NaN
100000000 4 415 2.4403203733333334 170.7064511766667 NaN
100000000 4 420 2.4468088266666665 176.44057209 NaN
100000000 4 425 2.453307973333333 175.79349768999998 NaN
100000000 4 430 2.460109013333333 178.82193577 NaN
100000000 4 435 2.4673645066666667 175.73007268 NaN
100000000 4 440 2.4749072266666667 182.74324221333333 NaN
100000000 4 445 2.48240752 182.26861230333336 NaN
100000000 4 450 2.490634586666667 181.3356554833333 NaN
100000000 4 455 2.4989006933333333 178.05957726333332 NaN
100000000 4 460 2.5071296 175.05877373333334 NaN
100000000 4 465 2.5163369066666665 189.26707872666668 NaN
100000000 4 470 2.5249216 185.6277156133333 NaN
100000000 4 475 2.53415192 185.8156519533333 NaN
100000000 4 480 2.5432604 176.64084152666666 NaN
100000000 4 485 2.552929546666667 174.94860221333332 NaN
100000000 4 490 2.56258656 185.83572874 NaN
100000000 4 495 2.5724656 192.0617901033333 NaN
100000000 4 500 2.5823482666666666 191.67329698666668 NaN
100000000 4 505 2.592257546666666 197.9055131533333 NaN
100000000 4 510 2.602649813333333 197.37455126333333 NaN
100000000 4 515 2.6127450666666667 191.54970624 NaN
100000000 4 520 2.623003546666667 192.11833686333333 NaN
100000000 4 525 2.63349168 181.0782997633333 NaN
100000000 4 530 2.644127306666667 193.38955417333327 NaN
100000000 4 535 2.65485488 203.20430489 NaN
100000000 4 540 2.665458666666667 197.43948671666664 NaN
100000000 4 545 2.6746410933333333 198.04708115333327 NaN
100000000 4 550 2.6780921866666665 183.0181301533333 NaN
100000000 4 555 2.6817054133333333 209.54003746 NaN
100000000 4 560 2.68557536 191.1064248 NaN
100000000 4 565 2.68932008 212.56351392 NaN
100000000 4 570 2.6931548266666665 199.86293171666668 NaN
100000000 4 575 2.6972429066666668 214.1192833 NaN
100000000 4 580 2.7013023466666666 210.37475546666667 NaN
100000000 4 585 2.70514624 212.56620745333333 NaN
100000000 4 590 2.70945864 197.57195981666663 NaN
100000000 4 595 2.7138303733333333 192.27440292666665 NaN
100000000 4 600 2.71792904 215.09974153 NaN
100000000 4 605 2.72261544 214.62216699 NaN
100000000 4 610 2.7271240266666665 218.53748684666664 NaN
100000000 4 615 2.731653706666666 221.09222935000005 NaN
100000000 4 620 2.73634104 218.43075398666664 NaN
100000000 4 625 2.741113653333333 205.38782481 NaN
100000000 4 630 2.746033173333333 197.7128099933333 NaN
100000000 4 635 2.7509258666666665 206.77806119 NaN
100000000 4 640 2.7559294933333334 219.46243372333333 NaN
100000000 4 645 2.76149888 226.95467420666665 NaN
100000000 4 650 2.7660868533333334 221.56555352666663 NaN
100000000 4 655 2.7715827733333334 223.08431593333333 NaN
100000000 4 660 2.77701384 200.29261944 NaN
100000000 4 665 2.78243224 211.7189511233333 NaN
100000000 4 670 2.788148746666667 225.54399751333327 NaN
100000000 4 675 2.793401466666667 216.68116408666668 NaN
100000000 4 680 2.8005989866666665 205.12087079666665 NaN
100000000 4 685 2.8049792533333333 216.40231371666667 NaN
100000000 4 690 2.810850773333333 218.4513120533333 NaN
100000000 4 695 2.8165308 213.7450606833333 NaN
100000000 4 700 2.8232517066666665 208.06627017 NaN
100000000 4 705 2.829157733333333 213.09023804 NaN
100000000 4 710 2.8348774933333334 223.45427929 NaN
100000000 4 715 2.840908613333333 227.00761917 NaN
100000000 4 720 2.8472766666666667 224.64726367333333 NaN
100000000 4 725 2.8533556533333333 216.8564121733333 NaN
100000000 4 730 2.859890373333333 221.08909878666665 NaN
100000000 4 735 2.866329706666667 211.12730691 NaN
100000000 4 740 2.87335 222.89481358333333 NaN
100000000 4 745 2.8792565066666667 224.18742090333333 NaN
100000000 4 750 2.8866810133333334 221.30887762 NaN
100000000 4 755 2.8924562666666667 217.28313617666663 NaN
100000000 4 760 2.899402186666667 227.47649625333327 NaN
100000000 4 765 2.905490853333333 214.5792868233333 NaN
100000000 4 770 2.912653386666667 216.34909997666668 NaN
100000000 4 775 2.9195223466666667 212.45859455666667 NaN
100000000 4 780 2.9292290133333334 219.21983682 NaN
100000000 4 785 2.934957733333333 216.88698705 NaN
100000000 4 790 2.939691653333333 209.71263428 NaN
100000000 4 795 2.946653786666667 199.70600388000005 NaN
100000000 4 800 2.9549849333333333 165.52355643 NaN


==> plots_data/parameter_phast/phast_5.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 5 200 2.62604544 287.1394948833333 NaN
100000000 5 205 2.57488696 286.87884241 NaN
100000000 5 210 2.5270736533333333 286.1065376066666 NaN
100000000 5 215 2.482578613333333 283.97166881000004 NaN
100000000 5 220 2.4408462133333333 278.14380083333333 NaN
100000000 5 225 2.4015010666666665 282.27170467 NaN
100000000 5 230 2.3653774933333334 274.4381163866667 NaN
100000000 5 235 2.33271448 273.61657354 NaN
100000000 5 240 2.3034616 262.39868535 NaN
100000000 5 245 2.2778024266666668 256.51730417666664 NaN
100000000 5 250 2.2559877066666667 246.24465972 NaN
100000000 5 255 2.2374098133333336 249.59871565666663 NaN
100000000 5 260 2.22025312 205.8781352133333 NaN
100000000 5 265 2.205388453333333 203.25948223 NaN
100000000 5 270 2.193098533333333 207.9090552 NaN
100000000 5 275 2.18337312 202.9921249033333 NaN
100000000 5 280 2.1759705866666668 206.90485518333327 NaN
100000000 5 285 2.17090128 208.67619044666665 NaN
100000000 5 290 2.167624613333333 206.7187171333333 NaN
100000000 5 295 2.165943813333333 220.86383749666663 NaN
100000000 5 300 2.164248773333333 220.82636961333336 NaN
100000000 5 305 2.161105093333333 215.77613585333333 NaN
100000000 5 310 2.159176426666667 215.07313337666668 NaN
100000000 5 315 2.1584773333333334 215.61329521 NaN
100000000 5 320 2.158410533333333 211.0915636233333 NaN
100000000 5 325 2.159613333333333 210.6398578666667 NaN
100000000 5 330 2.16159336 200.27587451 NaN
100000000 5 335 2.164458053333333 200.23016132666663 NaN
100000000 5 340 2.16788872 202.4455714066667 NaN
100000000 5 345 2.17194008 201.33712975 NaN
100000000 5 350 2.176860106666666 198.90164450666668 NaN
100000000 5 355 2.18248088 208.3522097566667 NaN
100000000 5 360 2.1887325066666667 203.07477941 NaN
100000000 5 365 2.19331112 208.8297914 NaN
100000000 5 370 2.19546512 209.77627628 NaN
100000000 5 375 2.19813136 209.00426421000003 NaN
100000000 5 380 2.2015388 209.05408256 NaN
100000000 5 385 2.205305333333333 211.5192896766667 NaN
100000000 5 390 2.2095873066666667 209.49421517666667 NaN
100000000 5 395 2.2144452533333334 208.1892950733333 NaN
100000000 5 400 2.21972088 194.64130003 NaN
100000000 5 405 2.2255681066666666 211.62376065 NaN
100000000 5 410 2.231757573333333 212.52966493 NaN
100000000 5 415 2.238528 193.40674329 NaN
100000000 5 420 2.2457080533333333 209.21949848333333 NaN
100000000 5 425 2.25364976 207.44657098666667 NaN
100000000 5 430 2.26182176 207.66119615 NaN
100000000 5 435 2.270595306666667 205.54049088 NaN
100000000 5 440 2.2796721066666668 219.15847121 NaN
100000000 5 445 2.2891799733333333 218.00551159666668 NaN
100000000 5 450 2.299504986666667 218.96096807666663 NaN
100000000 5 455 2.3102631466666668 215.80696162333336 NaN
100000000 5 460 2.3214212266666667 217.61214456666664 NaN
100000000 5 465 2.3330657066666665 205.3294356533333 NaN
100000000 5 470 2.3454792 213.59374837 NaN
100000000 5 475 2.3563532 219.53189419000003 NaN
100000000 5 480 2.3630960533333334 207.63502976 NaN
100000000 5 485 2.370229386666667 213.8011101433333 NaN
100000000 5 490 2.37780736 218.98893826333327 NaN
100000000 5 495 2.38583336 217.91831796 NaN
100000000 5 500 2.3939538133333333 211.5622575833333 NaN
100000000 5 505 2.4027409866666667 217.02187189666665 NaN
100000000 5 510 2.41158576 223.40110671666665 NaN
100000000 5 515 2.4209531733333334 222.10420172 NaN
100000000 5 520 2.4305412533333333 224.1467398466667 NaN
100000000 5 525 2.44068008 219.04462625 NaN
100000000 5 530 2.45082512 213.2409863233333 NaN
100000000 5 535 2.461510533333333 211.9781082033333 NaN
100000000 5 540 2.472265466666667 223.37596660333327 NaN
100000000 5 545 2.4832266666666665 218.30552701 NaN
100000000 5 550 2.494644 214.56862469 NaN
100000000 5 555 2.5060487466666665 216.67885979 NaN
100000000 5 560 2.5179405066666667 210.36037281000003 NaN
100000000 5 565 2.5295617066666667 210.93361680666663 NaN
100000000 5 570 2.54154968 230.49446807 NaN
100000000 5 575 2.553834053333333 227.66417103333333 NaN
100000000 5 580 2.5661928533333334 229.73474043666667 NaN
100000000 5 585 2.5782436266666666 230.2442102833333 NaN
100000000 5 590 2.5912429333333336 229.6246117466667 NaN
100000000 5 595 2.6038644266666666 225.28800797 NaN
100000000 5 600 2.6163897866666668 238.25064891 NaN
100000000 5 605 2.6291366666666667 238.46667094333333 NaN
100000000 5 610 2.641952133333333 238.64193063 NaN
100000000 5 615 2.65462968 235.72655087333337 NaN
100000000 5 620 2.667359946666666 245.33421044 NaN
100000000 5 625 2.6803378133333333 238.60393896 NaN
100000000 5 630 2.69301704 234.96773941666663 NaN
100000000 5 635 2.705972373333333 236.07149971 NaN
100000000 5 640 2.718548906666667 246.75467066333337 NaN
100000000 5 645 2.73123048 248.58616466 NaN
100000000 5 650 2.7372768266666667 250.33894047 NaN
100000000 5 655 2.742489973333333 246.69777809 NaN
100000000 5 660 2.7478912 232.41071585666663 NaN
100000000 5 665 2.7532346133333334 254.63861137 NaN
100000000 5 670 2.7583784 254.67281059333337 NaN
100000000 5 675 2.76367392 255.48210883666667 NaN
100000000 5 680 2.769117253333333 249.56226846 NaN
100000000 5 685 2.7742556 256.98864556 NaN
100000000 5 690 2.779686293333333 244.74741885000003 NaN
100000000 5 695 2.7848397866666668 243.89600112666665 NaN
100000000 5 700 2.789983226666666 234.19243489666664 NaN
100000000 5 705 2.7951571466666665 244.58551394666665 NaN
100000000 5 710 2.800384933333333 262.6130743933333 NaN
100000000 5 715 2.80549728 260.57453388999994 NaN
100000000 5 720 2.81086064 246.90624057 NaN
100000000 5 725 2.81627664 260.21726715 NaN
100000000 5 730 2.821160053333333 264.47821976333336 NaN
100000000 5 735 2.826652693333333 266.81608745 NaN
100000000 5 740 2.831357893333333 241.95106157 NaN
100000000 5 745 2.8382752533333333 236.75490534 NaN
100000000 5 750 2.8425300266666667 263.11065507666666 NaN
100000000 5 755 2.8472347466666665 266.33559033000006 NaN
100000000 5 760 2.852559733333333 264.03543809 NaN
100000000 5 765 2.857168773333333 254.23240067333333 NaN
100000000 5 770 2.86254896 238.59897248 NaN
100000000 5 775 2.8674210933333333 246.07907092 NaN
100000000 5 780 2.87302936 240.63579831 NaN
100000000 5 785 2.88074648 229.97399300333333 NaN
100000000 5 790 2.8828212533333333 234.6562739466667 NaN
100000000 5 795 2.8883334666666665 243.98074804 NaN
100000000 5 800 2.8943538666666666 192.84832954 NaN


==> plots_data/parameter_phast/phast_6.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 6 200 3.03141472 434.4811334733333 NaN
100000000 6 205 2.959038613333333 430.11679562 NaN
100000000 6 210 2.890375386666667 427.6976959466666 NaN
100000000 6 215 2.82503184 422.1831936666667 NaN
100000000 6 220 2.762902453333333 413.4374923733333 NaN
100000000 6 225 2.703760213333333 410.0518323933333 NaN
100000000 6 230 2.64758552 400.5926838166667 NaN
100000000 6 235 2.59414536 392.67272327 NaN
100000000 6 240 2.543395733333333 385.8084417966666 NaN
100000000 6 245 2.4951937066666665 377.3053341333333 NaN
100000000 6 250 2.44963072 373.49413025333337 NaN
100000000 6 255 2.4061478666666667 359.70521232000004 NaN
100000000 6 260 2.3652611733333333 330.6260054833333 NaN
100000000 6 265 2.32692048 335.6850422633333 NaN
100000000 6 270 2.2911220533333334 329.19846139 NaN
100000000 6 275 2.258024773333333 327.70665997000003 NaN
100000000 6 280 2.227506613333333 322.4994298766667 NaN
100000000 6 285 2.19947744 320.83887437333334 NaN
100000000 6 290 2.17367992 319.97553692 NaN
100000000 6 295 2.1508351733333333 312.14892619 NaN
100000000 6 300 2.1308875466666666 310.7522086466667 NaN
100000000 6 305 2.113832453333333 308.23224329 NaN
100000000 6 310 2.0989433066666665 311.6444988266667 NaN
100000000 6 315 2.0856637866666667 306.6118088366666 NaN
100000000 6 320 2.074454106666667 287.44779223333336 NaN
100000000 6 325 2.065796106666667 287.98521328333334 NaN
100000000 6 330 2.059310213333333 297.81902340333335 NaN
100000000 6 335 2.055032106666667 296.11064175 NaN
100000000 6 340 2.05124144 292.09939753000003 NaN
100000000 6 345 2.047012 287.98160085666666 NaN
100000000 6 350 2.0441124266666666 295.46617146 NaN
100000000 6 355 2.042634186666666 299.13057313666667 NaN
100000000 6 360 2.04218272 296.34858914333336 NaN
100000000 6 365 2.0428433333333333 290.88808775666666 NaN
100000000 6 370 2.0444108266666667 291.39332422333337 NaN
100000000 6 375 2.047062053333333 290.6840888366667 NaN
100000000 6 380 2.0501792533333334 268.03453024666663 NaN
100000000 6 385 2.0520524533333333 268.0076144866666 NaN
100000000 6 390 2.0527731466666665 285.22566531 NaN
100000000 6 395 2.0541969066666668 283.7328217433334 NaN
100000000 6 400 2.056231733333333 285.21002903333334 NaN
100000000 6 405 2.0586425866666667 278.6493426133333 NaN
100000000 6 410 2.0617238133333333 274.05512767666664 NaN
100000000 6 415 2.065306453333333 287.00416947 NaN
100000000 6 420 2.06942456 289.17206358333334 NaN
100000000 6 425 2.07381664 286.1207366533333 NaN
100000000 6 430 2.07877464 286.11268971666664 NaN
100000000 6 435 2.0840382133333333 284.8422930166667 NaN
100000000 6 440 2.08989672 277.9731145366666 NaN
100000000 6 445 2.09625832 264.21641322 NaN
100000000 6 450 2.10286848 260.16121522000003 NaN
100000000 6 455 2.10992688 268.24786783666667 NaN
100000000 6 460 2.115977066666667 269.87888599 NaN
100000000 6 465 2.119450186666666 272.75101093 NaN
100000000 6 470 2.1234244 274.2693290033333 NaN
100000000 6 475 2.1276076 275.07952135 NaN
100000000 6 480 2.13225992 277.34375408 NaN
100000000 6 485 2.13717456 278.05476845000004 NaN
100000000 6 490 2.142481733333333 279.91837391666667 NaN
100000000 6 495 2.1480777066666668 279.60701434 NaN
100000000 6 500 2.15411904 275.96700950666667 NaN
100000000 6 505 2.1605198666666667 274.13080552 NaN
100000000 6 510 2.16723552 258.3929702666667 NaN
100000000 6 515 2.1743663466666665 263.40583061666666 NaN
100000000 6 520 2.1816590933333333 263.2088600533333 NaN
100000000 6 525 2.1894819733333333 264.4606240066667 NaN
100000000 6 530 2.19773864 264.83132004 NaN
100000000 6 535 2.2059730666666666 268.98848827333336 NaN
100000000 6 540 2.2149543466666666 266.97950068 NaN
100000000 6 545 2.2239464 266.22827366 NaN
100000000 6 550 2.2333587733333333 273.44407498000004 NaN
100000000 6 555 2.24331992 275.88525873000003 NaN
100000000 6 560 2.25316824 275.62981189333334 NaN
100000000 6 565 2.2636116 276.84127915333335 NaN
100000000 6 570 2.27429352 271.32281849333333 NaN
100000000 6 575 2.2852868 267.5964269433333 NaN
100000000 6 580 2.29636688 275.46304145 NaN
100000000 6 585 2.3077616266666667 274.4453212833334 NaN
100000000 6 590 2.3166012266666667 273.96153801 NaN
100000000 6 595 2.3233052 277.4970769033333 NaN
100000000 6 600 2.3303833066666666 276.80973625666667 NaN
100000000 6 605 2.33750872 276.65260011666663 NaN
100000000 6 610 2.34499448 270.79058693666667 NaN
100000000 6 615 2.3524657066666665 270.03951183 NaN
100000000 6 620 2.3604537066666667 286.1773676966667 NaN
100000000 6 625 2.36862848 291.00017522 NaN
100000000 6 630 2.377024293333333 290.2919079933333 NaN
100000000 6 635 2.38534608 278.9909399933333 NaN
100000000 6 640 2.394205306666666 269.87209843666665 NaN
100000000 6 645 2.40318096 269.2133607633333 NaN
100000000 6 650 2.4121333866666665 286.68589690333334 NaN
100000000 6 655 2.421433066666667 273.1403546266667 NaN
100000000 6 660 2.430935333333333 277.3741227366667 NaN
100000000 6 665 2.44043672 287.6854225433334 NaN
100000000 6 670 2.450306186666667 286.4731413966667 NaN
100000000 6 675 2.4603114133333333 285.42371619 NaN
100000000 6 680 2.4703900533333334 276.5576123333333 NaN
100000000 6 685 2.4805229866666667 290.8547168833333 NaN
100000000 6 690 2.49073408 296.9606747 NaN
100000000 6 695 2.50123528 300.85837382666665 NaN
100000000 6 700 2.5116775733333334 300.85938827666666 NaN
100000000 6 705 2.5225377066666668 296.94174059000005 NaN
100000000 6 710 2.5331626133333334 282.3294284933333 NaN
100000000 6 715 2.544224986666667 302.90226420333335 NaN
100000000 6 720 2.5553478666666667 297.80675170666666 NaN
100000000 6 725 2.56636504 287.5557226766666 NaN
100000000 6 730 2.5772948 290.81393362 NaN
100000000 6 735 2.588827466666667 289.9055670433333 NaN
100000000 6 740 2.60146656 285.84548244666667 NaN
100000000 6 745 2.6114738666666666 304.59030869 NaN
100000000 6 750 2.62299952 297.96661985 NaN
100000000 6 755 2.63421656 297.12497802666667 NaN
100000000 6 760 2.6458323466666664 300.0130516233333 NaN
100000000 6 765 2.65759352 302.53480299 NaN
100000000 6 770 2.669324453333333 299.07051876 NaN
100000000 6 775 2.680508613333333 292.0916100233333 NaN
100000000 6 780 2.6937057866666665 295.6357696233333 NaN
100000000 6 785 2.70384008 302.93025528000004 NaN
100000000 6 790 2.71364944 296.1647790766667 NaN
100000000 6 795 2.718722453333333 295.3285815966667 NaN
100000000 6 800 2.72383168 243.7763236 NaN


==> plots_data/parameter_phast/phast_7.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 7 200 3.519969413333333 725.56349286 NaN
100000000 7 205 3.4347328266666666 718.2216602733332 NaN
100000000 7 210 3.3536036533333333 713.6221499466667 NaN
100000000 7 215 3.276281066666667 700.5910367366666 NaN
100000000 7 220 3.202455306666667 692.2151910633334 NaN
100000000 7 225 3.1319814666666668 686.30546128 NaN
100000000 7 230 3.0645737066666667 674.7771239033333 NaN
100000000 7 235 3.000096453333333 664.9372296166666 NaN
100000000 7 240 2.938324613333333 656.6584805933333 NaN
100000000 7 245 2.879134613333333 646.3096527033333 NaN
100000000 7 250 2.8223230666666668 636.4577259533332 NaN
100000000 7 255 2.767805093333333 624.7705938266666 NaN
100000000 7 260 2.715442373333333 596.7169726166667 NaN
100000000 7 265 2.665118266666666 592.1577157066666 NaN
100000000 7 270 2.6167078666666668 586.3875723900001 NaN
100000000 7 275 2.5701784533333334 581.7461116833333 NaN
100000000 7 280 2.5253756 573.3797780933332 NaN
100000000 7 285 2.48222056 567.8158843400001 NaN
100000000 7 290 2.44073504 566.0655853166667 NaN
100000000 7 295 2.40064968 556.6567464133334 NaN
100000000 7 300 2.36218144 549.15716063 NaN
100000000 7 305 2.325106426666667 546.8231768 NaN
100000000 7 310 2.28956816 538.0310171533333 NaN
100000000 7 315 2.2554806933333333 530.3035840166666 NaN
100000000 7 320 2.222853386666667 511.14694315333327 NaN
100000000 7 325 2.191729973333333 524.8022394999999 NaN
100000000 7 330 2.16221824 513.8497438466666 NaN
100000000 7 335 2.1344860266666665 529.68824407 NaN
100000000 7 340 2.108433573333333 525.1782997 NaN
100000000 7 345 2.084112933333333 519.8782640733333 NaN
100000000 7 350 2.0619519466666665 513.4949297233334 NaN
100000000 7 355 2.042511546666667 501.6042673233334 NaN
100000000 7 360 2.0255786133333333 494.8603763866667 NaN
100000000 7 365 2.0107412 488.80450756333335 NaN
100000000 7 370 1.9981632 480.78039086 NaN
100000000 7 375 1.9883215733333333 463.2529349766667 NaN
100000000 7 380 1.980899813333333 438.56854677 NaN
100000000 7 385 1.9758338933333333 439.21390076000006 NaN
100000000 7 390 1.9706431733333327 435.85938314 NaN
100000000 7 395 1.9672904533333333 449.1528070466667 NaN
100000000 7 400 1.9653627466666668 449.37987294 NaN
100000000 7 405 1.964676133333333 444.52755507 NaN
100000000 7 410 1.96555904 441.4223390433333 NaN
100000000 7 415 1.966479973333333 439.1592851366667 NaN
100000000 7 420 1.9661434666666664 435.63276729333336 NaN
100000000 7 425 1.966610346666667 433.92462706 NaN
100000000 7 430 1.9676193866666667 438.1151729533334 NaN
100000000 7 435 1.969450266666667 432.08932306 NaN
100000000 7 440 1.9717388 403.08636112666665 NaN
100000000 7 445 1.9748918666666664 407.8435204733333 NaN
100000000 7 450 1.9785005866666667 405.2532444833333 NaN
100000000 7 455 1.9825473066666663 436.9859528500001 NaN
100000000 7 460 1.9872147466666668 439.7378441633333 NaN
100000000 7 465 1.9910577333333328 434.5017019466667 NaN
100000000 7 470 1.9929728266666664 435.1071127333334 NaN
100000000 7 475 1.9954940266666668 436.0844163033333 NaN
100000000 7 480 1.9984916266666664 413.9165441266667 NaN
100000000 7 485 2.00200888 432.7585519033334 NaN
100000000 7 490 2.0058646933333333 428.7047957200001 NaN
100000000 7 495 2.0102090666666665 416.1477655466667 NaN
100000000 7 500 2.0148005066666665 389.20367581 NaN
100000000 7 505 2.01976336 395.31042313666666 NaN
100000000 7 510 2.0252073333333334 395.06056494666666 NaN
100000000 7 515 2.03096672 387.4992366533333 NaN
100000000 7 520 2.0370314666666665 391.20687004 NaN
100000000 7 525 2.0436465333333333 418.0411090933333 NaN
100000000 7 530 2.05055008 417.60094827 NaN
100000000 7 535 2.0575340533333333 419.05118469 NaN
100000000 7 540 2.065185973333333 421.52112415 NaN
100000000 7 545 2.0731837866666667 418.88061646333335 NaN
100000000 7 550 2.0799969066666666 418.40136537333336 NaN
100000000 7 555 2.084532773333333 418.6012844266667 NaN
100000000 7 560 2.0893730666666666 400.23099751333336 NaN
100000000 7 565 2.0944582933333336 391.8494445233334 NaN
100000000 7 570 2.09993088 391.7688309533333 NaN
100000000 7 575 2.1056093866666665 393.69757769333336 NaN
100000000 7 580 2.1116338933333334 385.9669411666667 NaN
100000000 7 585 2.1178031733333333 390.92995711 NaN
100000000 7 590 2.1242919733333334 392.7029363566666 NaN
100000000 7 595 2.1308324266666667 407.70700024 NaN
100000000 7 600 2.137858986666666 415.55769862 NaN
100000000 7 605 2.14508016 414.4211293033334 NaN
100000000 7 610 2.152478133333333 412.8527597033333 NaN
100000000 7 615 2.1600339733333334 407.50686678333335 NaN
100000000 7 620 2.1679581866666666 397.92888862 NaN
100000000 7 625 2.176176373333333 405.2183695 NaN
100000000 7 630 2.184590373333333 404.61880034 NaN
100000000 7 635 2.1930795466666666 390.68621399 NaN
100000000 7 640 2.2017672266666666 396.98453884 NaN
100000000 7 645 2.21073952 391.91471366 NaN
100000000 7 650 2.2201572266666667 393.1860001033333 NaN
100000000 7 655 2.2295065333333333 392.4241941733333 NaN
100000000 7 660 2.239186 396.98522226 NaN
100000000 7 665 2.2490990666666666 400.79966471666665 NaN
100000000 7 670 2.2591637866666665 404.86242103 NaN
100000000 7 675 2.26939152 408.3154163366666 NaN
100000000 7 680 2.27986904 395.71761337 NaN
100000000 7 685 2.2906297866666665 412.34629041 NaN
100000000 7 690 2.3015232533333334 412.04452291 NaN
100000000 7 695 2.308320773333333 404.2390080866667 NaN
100000000 7 700 2.3146387733333333 396.30068882666666 NaN
100000000 7 705 2.3211339466666665 398.71971998 NaN
100000000 7 710 2.32788688 397.58540747666666 NaN
100000000 7 715 2.3347703733333334 396.0874063666666 NaN
100000000 7 720 2.34197064 398.43479829666666 NaN
100000000 7 725 2.349061546666667 401.95245301333335 NaN
100000000 7 730 2.35641968 401.24200148 NaN
100000000 7 735 2.36466968 406.88386181 NaN
100000000 7 740 2.37161048 414.0098226766667 NaN
100000000 7 745 2.379414533333333 413.75260829 NaN
100000000 7 750 2.387352 420.1162019866667 NaN
100000000 7 755 2.3955044 420.7742631766667 NaN
100000000 7 760 2.40366048 418.21019471333335 NaN
100000000 7 765 2.411953066666667 419.94844408666665 NaN
100000000 7 770 2.42049424 408.8911372366667 NaN
100000000 7 775 2.4289933066666665 406.37562199 NaN
100000000 7 780 2.438042133333333 393.50724528 NaN
100000000 7 785 2.4468748 392.84990961666665 NaN
100000000 7 790 2.455660346666667 405.88748364 NaN
100000000 7 795 2.465310453333333 406.2022889533333 NaN
100000000 7 800 2.47421056 344.3008538233333 NaN


==> plots_data/parameter_phast/phast_8.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 8 200 4.016601488 914.70073224 10.648044814666669
100000000 8 205 3.91908052 909.111695138 10.547884840666669
100000000 8 210 3.82621036 903.334384431 10.536412725333337
100000000 8 215 3.737671488 897.592991196 10.499670329666666
100000000 8 220 3.653171144 891.567523899 10.285243573333334
100000000 8 225 3.572432928 885.215611477 10.445119550666668
100000000 8 230 3.495224648 879.291229284 10.388513016
100000000 8 235 3.421318568 872.801927028 10.361354591666666
100000000 8 240 3.350508504 866.138705144 10.319035857333333
100000000 8 245 3.282579976 860.121019658 10.284042462333334
100000000 8 250 3.217388104 853.470394785 10.279290088
100000000 8 255 3.15478124 847.596034169 10.269680743
100000000 8 260 3.094592304 840.734952168 10.221025142
100000000 8 265 3.0366842 825.398995914 10.167903780666666
100000000 8 270 2.980959416 818.206636704 10.119101928666668
100000000 8 275 2.927246936 812.453559502 10.091397430666666
100000000 8 280 2.875501504 804.989787141 10.067953897
100000000 8 285 2.82558124 799.228616583 10.034433483
100000000 8 290 2.777394936 792.820564287 10.003755338333336
100000000 8 295 2.730884744 785.376314398 9.985719067000002
100000000 8 300 2.685929632 779.308986959 9.965851578666667
100000000 8 305 2.642495344 772.2537682 9.926453073333333
100000000 8 310 2.600449272 765.84695892 9.878521277333334
100000000 8 315 2.559787448 759.2376526 9.868311836333334
100000000 8 320 2.520438288 752.165538042 9.868788594666666
100000000 8 325 2.482354472 745.392343396 9.809127723666666
100000000 8 330 2.4454598 738.688218677 9.780642310333334
100000000 8 335 2.409711536 732.232983612 9.782453636
100000000 8 340 2.37505824 726.014499853 9.717911846
100000000 8 345 2.341511536 720.055704489 9.750622120333333
100000000 8 350 2.308999696 712.642549049 9.702555856666669
100000000 8 355 2.277443736 705.597097683 9.684036752
100000000 8 360 2.246907184 698.787594347 9.656736861666667
100000000 8 365 2.217326968 691.819926044 9.613245854666667
100000000 8 370 2.188640464 684.894463612 9.606086084333333
100000000 8 375 2.160847968 677.620719641 9.599819425666666
100000000 8 380 2.13403576 670.377449472 9.593481987666664
100000000 8 385 2.10818484 663.137220582 9.560646123333337
100000000 8 390 2.083383328 655.764340295 9.544479899666666
100000000 8 395 2.059703536 647.973188621 9.561978675
100000000 8 400 2.037344208 639.840152928 9.528546364
100000000 8 405 2.016506376 631.17716921 9.538186126
100000000 8 410 1.99747736 622.724769064 9.557901869999998
100000000 8 415 1.980166016 614.365707219 9.639042476666669
100000000 8 420 1.965062088 605.217501637 9.632250864333333
100000000 8 425 1.95255392 596.089089099 9.717626842333331
100000000 8 430 1.942726016 587.389507012 9.774345468666668
100000000 8 435 1.934354392 578.961596269 9.970334527666669
100000000 8 440 1.927837296 571.163794962 10.071644864666666
100000000 8 445 1.923302688 564.20869959 10.138239976
100000000 8 450 1.920458096 557.711733548 10.345269529
100000000 8 455 1.918340416 552.28836049 10.64630352
100000000 8 460 1.916141552 546.786343596 10.736256825
100000000 8 465 1.915042856 542.00136827 10.905934441
100000000 8 470 1.914804648 537.511874625 11.057619568
100000000 8 475 1.915569944 534.192093739 11.222364740333331
100000000 8 480 1.916940824 530.768168661 11.334656795
100000000 8 485 1.919059552 527.837502627 11.582908546
100000000 8 490 1.92001128 525.279335913 12.161354506666669
100000000 8 495 1.920826224 522.602965148 12.297342173666664
100000000 8 500 1.922142608 520.675764212 12.543311677666669
100000000 8 505 1.924072872 518.644541764 12.753169966333331
100000000 8 510 1.926501952 516.670051846 12.953458445333332
100000000 8 515 1.929405824 514.825324967 13.223077685
100000000 8 520 1.9328762 513.587162726 13.456433425
100000000 8 525 1.936692144 512.368668691 13.615566382333334
100000000 8 530 1.941122808 510.23429090100007 13.759204040666669
100000000 8 535 1.945875472 509.643708123 13.873934688666669
100000000 8 540 1.951129256 507.92786556300007 14.067800379333333
100000000 8 545 1.954810184 507.438384211 15.170368289666667
100000000 8 550 1.957715112 506.72998130200006 15.334271096333335
100000000 8 555 1.96099848 505.2949543970001 15.582607239666666
100000000 8 560 1.96470756 504.8240843120001 15.858914190666663
100000000 8 565 1.968770464 504.012004828 16.182259929666664
100000000 8 570 1.973201688 503.240044942 16.35785252566667
100000000 8 575 1.977882504 502.162890007 16.489085101666667
100000000 8 580 1.982932488 501.906157497 16.795873285666666
100000000 8 585 1.988372304 500.951503926 16.823504959333334
100000000 8 590 1.99402772 500.375773762 17.309633536666666
100000000 8 595 2.000082136 499.777413827 17.373281898333335
100000000 8 600 2.0063834 499.622682788 17.583650563666666
100000000 8 605 2.012944696 499.229307779 18.089319489666668
100000000 8 610 2.019839624 499.37015569 18.085612152666663
100000000 8 615 2.026954472 498.1993509629999 18.342666558
100000000 8 620 2.034353016 498.292276308 18.569292976333333
100000000 8 625 2.042071448 498.094521919 18.758022449666665
100000000 8 630 2.050035872 497.812892553 18.998019127333333
100000000 8 635 2.0581098 497.398772121 19.302664336666663
100000000 8 640 2.06339536 497.11748374 20.935258184
100000000 8 645 2.068384264 497.254130088 21.21692841933333
100000000 8 650 2.073659432 496.737331096 21.476013188666663
100000000 8 655 2.079142976 496.848452523 21.696637627666668
100000000 8 660 2.084853296 496.5402200639999 22.001898972
100000000 8 665 2.090777056 496.521309996 22.127991729
100000000 8 670 2.0967934 496.500533598 22.352391536
100000000 8 675 2.103002656 495.768517639 22.482618977
100000000 8 680 2.109579984 496.6723453729999 23.080743399
100000000 8 685 2.11635096 496.245322083 22.998484726
100000000 8 690 2.123207176 496.542151394 23.644153547
100000000 8 695 2.130275352 496.64838919900006 23.975148226
100000000 8 700 2.137583864 497.00182813900005 24.35688567333333
100000000 8 705 2.1450144 496.55409524 24.68413612
100000000 8 710 2.15262352 497.284428542 24.910170914
100000000 8 715 2.16048648 497.069600175 25.26605131666667
100000000 8 720 2.168529944 497.188363702 25.23927117966667
100000000 8 725 2.176802624 497.225921794 25.714292115333333
100000000 8 730 2.185113392 498.178655156 26.02850684833333
100000000 8 735 2.193755448 498.544487909 26.413600029666668
100000000 8 740 2.202475952 498.569417753 26.630809840666668
100000000 8 745 2.2113988 499.441460219 27.125388994666665
100000000 8 750 2.220524944 499.434341936 27.480890119
100000000 8 755 2.229844288 499.751002072 27.37267894633333
100000000 8 760 2.239301872 500.29731682900007 27.94649958733333
100000000 8 765 2.249040944 500.319329587 27.71907725633333
100000000 8 770 2.25891044 500.76697852600006 28.28980458966667
100000000 8 775 2.268835912 501.493859218 28.060999322666664
100000000 8 780 2.279069152 501.901800015 29.192394706666665
100000000 8 785 2.2894138 504.162521228 29.20779763133333
100000000 8 790 2.299949552 502.683387522 29.02186868433333
100000000 8 795 2.306473744 503.238710252 31.60791328233333
100000000 8 800 2.312775584 503.0494044530001 31.849106613666667


==> plots_data/parameter_phast/phast_9.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 9 200 4.51463616 2349.4755775 NaN
100000000 9 205 4.40494848 2321.2338633 NaN
100000000 9 210 4.30044776 2300.1288615900003 NaN
100000000 9 215 4.20081608 2273.96523157 NaN
100000000 9 220 4.10570368 2247.1602428700003 NaN
100000000 9 225 4.01488208 2237.59024917 NaN
100000000 9 230 3.92801704 2212.69019983 NaN
100000000 9 235 3.84481712 2192.38070065 NaN
100000000 9 240 3.76510944 2170.1195198600003 NaN
100000000 9 245 3.68868896 2147.42244045 NaN
100000000 9 250 3.61526632 2128.39106273 NaN
100000000 9 255 3.54483 2107.26730786 NaN
100000000 9 260 3.47709656 2030.64419182 NaN
100000000 9 265 3.41190584 2009.41661091 NaN
100000000 9 270 3.34909224 1990.21327616 NaN
100000000 9 275 3.28864472 1980.92558207 NaN
100000000 9 280 3.23033952 1963.10609345 NaN
100000000 9 285 3.17411632 1947.66580606 NaN
100000000 9 290 3.11980456 1945.17334224 NaN
100000000 9 295 3.0673196 1916.97300204 NaN
100000000 9 300 3.01673544 1907.08678792 NaN
100000000 9 305 2.96775688 1892.90101902 NaN
100000000 9 310 2.92037976 1878.86125698 NaN
100000000 9 315 2.87454832 1866.49139269 NaN
100000000 9 320 2.83016352 1865.24850176 NaN
100000000 9 325 2.7871728 1864.48301296 NaN
100000000 9 330 2.74550608 1846.49760244 NaN
100000000 9 335 2.70512744 1821.53221455 NaN
100000000 9 340 2.66597688 1813.7861912 NaN
100000000 9 345 2.62798432 1795.83013457 NaN
100000000 9 350 2.5911564 1781.49355068 NaN
100000000 9 355 2.55528024 1764.47600228 NaN
100000000 9 360 2.52052712 1747.0027386800002 NaN
100000000 9 365 2.48683992 1727.1234086000002 NaN
100000000 9 370 2.45409192 1699.78430212 NaN
100000000 9 375 2.4221584 1680.75904737 NaN
100000000 9 380 2.39118872 1681.47201322 NaN
100000000 9 385 2.36113672 1661.09733637 NaN
100000000 9 390 2.33184816 1655.26764254 NaN
100000000 9 395 2.30341968 1642.3331856600005 NaN
100000000 9 400 2.2757084 1628.67279837 NaN
100000000 9 405 2.2486968 1621.29219052 NaN
100000000 9 410 2.22234648 1603.07837908 NaN
100000000 9 415 2.19670424 1579.80634419 NaN
100000000 9 420 2.17159216 1559.40514961 NaN
100000000 9 425 2.14718008 1526.895481 NaN
100000000 9 430 2.1233848 1515.9687073 NaN
100000000 9 435 2.10019064 1496.61158928 NaN
100000000 9 440 2.07761664 1480.49196265 NaN
100000000 9 445 2.05559344 1470.55105601 NaN
100000000 9 450 2.03439184 1442.77150305 NaN
100000000 9 455 2.01399952 1414.66437486 NaN
100000000 9 460 1.99453752 1401.87290898 NaN
100000000 9 465 1.97649472 1394.79165368 NaN
100000000 9 470 1.95995112 1375.4933252 NaN
100000000 9 475 1.9449092 1338.68607613 NaN
100000000 9 480 1.93193344 1325.4173743999995 NaN
100000000 9 485 1.92094016 1302.02904545 NaN
100000000 9 490 1.91203968 1275.1402069700002 NaN
100000000 9 495 1.90468744 1256.67161655 NaN
100000000 9 500 1.89795488 1224.06397756 NaN
100000000 9 505 1.89269008 1213.09121514 NaN
100000000 9 510 1.88868056 1195.74643965 NaN
100000000 9 515 1.885664 1194.38045277 NaN
100000000 9 520 1.8836544 1190.92313813 NaN
100000000 9 525 1.88129376 1188.107444 NaN
100000000 9 530 1.87947176 1182.40065753 NaN
100000000 9 535 1.87833696 1174.77527092 NaN
100000000 9 540 1.8779076 1167.87169028 NaN
100000000 9 545 1.87821288 1155.86161133 NaN
100000000 9 550 1.87902056 1141.0875414599998 NaN
100000000 9 555 1.88083912 1141.32920676 NaN
100000000 9 560 1.8824716 1128.56808576 NaN
100000000 9 565 1.8830372 1124.55220196 NaN
100000000 9 570 1.8840616 1115.00933381 NaN
100000000 9 575 1.88553664 1104.8308072700002 NaN
100000000 9 580 1.88751896 1097.52032136 NaN
100000000 9 585 1.88965184 1113.70350109 NaN
100000000 9 590 1.89254792 1115.47419039 NaN
100000000 9 595 1.89541016 1108.16653124 NaN
100000000 9 600 1.89898232 1104.45301349 NaN
100000000 9 605 1.90296344 1108.15371691 NaN
100000000 9 610 1.90701792 1100.15775763 NaN
100000000 9 615 1.91182712 1092.6832722800002 NaN
100000000 9 620 1.91708168 1096.48603429 NaN
100000000 9 625 1.9208768 1089.52102308 NaN
100000000 9 630 1.92398384 1087.63285878 NaN
100000000 9 635 1.92724808 1079.1888421 NaN
100000000 9 640 1.9306092 1078.41175095 NaN
100000000 9 645 1.93426928 1091.9829092 NaN
100000000 9 650 1.9385568 1090.87538246 NaN
100000000 9 655 1.94287992 1087.66502679 NaN
100000000 9 660 1.94717136 1087.3435044399998 NaN
100000000 9 665 1.9518372 1087.47320255 NaN
100000000 9 670 1.9567444 1086.26587104 NaN
100000000 9 675 1.96204264 1082.43096595 NaN
100000000 9 680 1.96722072 1077.06726693 NaN
100000000 9 685 1.972664 1077.63067234 NaN
100000000 9 690 1.97868952 1074.87662283 NaN
100000000 9 695 1.98439104 1074.94504982 NaN
100000000 9 700 1.99120768 1068.80007518 NaN
100000000 9 705 1.99710368 1086.75656891 NaN
100000000 9 710 2.00368208 1087.80942823 NaN
100000000 9 715 2.01024848 1089.56730291 NaN
100000000 9 720 2.01728624 1086.2908791 NaN
100000000 9 725 2.024154 1083.7990301900002 NaN
100000000 9 730 2.03113872 1085.43315163 NaN
100000000 9 735 2.0355764 1089.50057926 NaN
100000000 9 740 2.03980992 1075.45167855 NaN
100000000 9 745 2.04422904 1077.38270989 NaN
100000000 9 750 2.0491012 1074.16955617 NaN
100000000 9 755 2.0537824 1080.72722781 NaN
100000000 9 760 2.05868416 1079.22038923 NaN
100000000 9 765 2.06400816 1084.91857518 NaN
100000000 9 770 2.06950896 1086.28930574 NaN
100000000 9 775 2.0749076 1087.70832255 NaN
100000000 9 780 2.08028712 1080.51621761 NaN
100000000 9 785 2.08608904 1072.3693359 NaN
100000000 9 790 2.0918048 1083.04240674 NaN
100000000 9 795 2.09796688 1076.07243893 NaN
100000000 9 800 2.1040236 883.4476242300001 NaN


==> plots_data/parameter_phast/phast_min.csv <==
bits/seed bucket_size100 bits/key
4 290 2.3228374666666665
5 320 2.158410533333333
6 360 2.04218272
7 405 1.964676133333333
8 470 1.914804648
9 540 1.8779076
10 605 1.85206992
11 675 1.83282376
12 735 1.81095112


==> plots_data/parameter_plus/plus_10.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 10 200 5.040664912 169.426402048 50.621406704
100000000 10 205 4.919246016 166.91822364 51.359186222
100000000 10 210 4.803632032 165.360622516 51.99157409
100000000 10 215 4.693566624 162.623839596 53.23808
100000000 10 220 4.588465744 160.344266048 34.995452458
100000000 10 225 4.48813648 170.035648724 45.454543406
100000000 10 230 4.39221456 163.612232586 38.039721172
100000000 10 235 4.300477088 168.113906782 47.863780874
100000000 10 240 4.212517136 168.706638968 45.740424096
100000000 10 245 4.128283472 165.495521948 41.453738864
100000000 10 250 4.04742296 163.146129518 41.342272386
100000000 10 255 3.969784064 165.209239756 43.997621178
100000000 10 260 3.895312944 130.733683964 50.302840322
100000000 10 265 3.823581888 133.194130366 45.13425888
100000000 10 270 3.754596704 140.680254208 38.566558202
100000000 10 275 3.688235856 140.30231536 38.87352379
100000000 10 280 3.624204848 136.692724764 40.211056732
100000000 10 285 3.562549552 151.101681192 42.08138333
100000000 10 290 3.502851776 136.497463884 40.355870214
100000000 10 295 3.44536096 151.495342596 36.150204024
100000000 10 300 3.389840912 149.914315624 37.30404659
100000000 10 305 3.336203504 145.048121688 38.774709234
100000000 10 310 3.284266768 145.426871236 42.863364356
100000000 10 315 3.234162064 142.485155104 43.122801944
100000000 10 320 3.185642368 142.729649458 57.283725194
100000000 10 325 3.138684016 134.753174718 57.241076888
100000000 10 330 3.093052032 133.61767473 57.883663136
100000000 10 335 3.049059712 141.151278722 56.29545361
100000000 10 340 3.006304432 146.735364318 54.47534261
100000000 10 345 2.965005536 147.925588996 50.483580044
100000000 10 350 2.924782528 149.345213442 47.553407646
100000000 10 355 2.8857324 158.107880182 47.848478896
100000000 10 360 2.847835296 159.400890654 49.506782468
100000000 10 365 2.811217328 158.27380665 57.085370796
100000000 10 370 2.775525536 158.00551285 60.157057378000005
100000000 10 375 2.740782432 153.195254172 49.52343389
100000000 10 380 2.70717752 171.065619858 67.518340756
100000000 10 385 2.674399888 183.515584774 61.826949118
100000000 10 390 2.642691984 180.620210646 59.828851064
100000000 10 395 2.611692032 179.256077874 59.86235948000001
100000000 10 400 2.581599376 181.498055712 57.635627204
100000000 10 405 2.552357552 174.854845636 60.24829041
100000000 10 410 2.523766896 167.82873836 59.614947608
100000000 10 415 2.49595304 176.341462288 49.84009306
100000000 10 420 2.469031216 177.587743084 48.915274488
100000000 10 425 2.442695792 175.989670892 49.737169206
100000000 10 430 2.416878448 170.81318517 49.975646692
100000000 10 435 2.391762752 161.338397468 62.504907478
100000000 10 440 2.367187776 138.670758798 48.32434196
100000000 10 445 2.343424 139.910069406 47.646018856
100000000 10 450 2.320244912 137.202541202 46.188523632
100000000 10 455 2.29772192 135.958611068 47.02604708
100000000 10 460 2.275722272 136.978421166 47.83702509
100000000 10 465 2.254557888 137.07613301 46.90972796
100000000 10 470 2.233818784 138.467576908 49.694353658
100000000 10 475 2.213873424 136.247020618 46.265780816
100000000 10 480 2.194657584 139.786293812 46.349385794
100000000 10 485 2.17611768 141.789878154 44.61614748
100000000 10 490 2.158417328 140.340274872 45.576058364
100000000 10 495 2.141326048 134.12054615 48.730216362
100000000 10 500 2.125285776 137.176617128 43.749050868
100000000 10 505 2.1101252 131.541226714 51.252040498
100000000 10 510 2.095807296 141.78806854 44.77434485
100000000 10 515 2.082620896 137.048579356 47.520795982
100000000 10 520 2.07038376 138.272749852 45.707914386
100000000 10 525 2.0591636 139.878600326 48.685922458
100000000 10 530 2.048300608 134.344189162 48.624352764
100000000 10 535 2.038144784 136.860211652 48.84042305
100000000 10 540 2.028991312 136.97601219 46.26930025
100000000 10 545 2.020945152 145.747500012 43.64626475
100000000 10 550 2.013765104 145.626142386 43.794253732
100000000 10 555 2.00741552 139.427302986 47.749582402
100000000 10 560 2.002029904 130.861487038 42.770074434
100000000 10 565 1.997607472 132.27849101 49.137661192
100000000 10 570 1.993944304 129.769563738 51.098338122
100000000 10 575 1.990981552 127.58869653 49.917983406
100000000 10 580 1.989053632 132.010736756 49.717676956
100000000 10 585 1.987537056 130.696531612 49.199491122
100000000 10 590 1.985077536 129.549369938 49.263848416
100000000 10 595 1.983244512 134.10771886 48.556326226
100000000 10 600 1.981999232 134.872986348 48.542448404
100000000 10 605 1.9812836 131.076011448 49.99239675
100000000 10 610 1.981032624 127.29352472799998 52.656869916
100000000 10 615 1.9812188 131.245532776 52.068800048
100000000 10 620 1.982092928 129.784867838 51.865848332
100000000 10 625 1.983597072 131.144124284 49.32290932
100000000 10 630 1.985366496 132.705798292 55.86348928
100000000 10 635 1.987610688 130.970268794 60.821760366
100000000 10 640 1.989943632 127.492111678 59.80905646
100000000 10 645 1.992907632 135.365305336 59.3480048
100000000 10 650 1.996214416 129.38023831 60.68158820199999
100000000 10 655 1.999984992 135.225258764 54.803808892
100000000 10 660 2.002438704 132.545153564 58.669886154
100000000 10 665 2.004306576 144.868962508 55.90004437
100000000 10 670 2.0064752 140.814725242 56.505200314
100000000 10 675 2.008772544 135.642355642 59.439119214
100000000 10 680 2.011541488 127.055229924 71.641049536
100000000 10 685 2.014618592 136.1891986 59.66991225
100000000 10 690 2.017784432 141.862344976 55.696832194
100000000 10 695 2.021113888 139.710668154 59.302711698
100000000 10 700 2.024816272 136.102707732 64.377952462
100000000 10 705 2.028675536 129.297940244 71.522233346
100000000 10 710 2.03288648 127.861135112 73.90701336
100000000 10 715 2.037091744 131.421126012 71.488387688
100000000 10 720 2.041542272 141.422975782 64.291623596
100000000 10 725 2.046219824 141.751644804 62.383077872
100000000 10 730 2.051274656 142.92966066 70.303067764
100000000 10 735 2.056254064 140.681225242 68.991880684
100000000 10 740 2.061743456 134.460678822 68.85798665
100000000 10 745 2.067040256 132.879828932 71.790202084
100000000 10 750 2.072793488 135.856145618 67.508614866
100000000 10 755 2.078610384 132.855238806 66.92967217
100000000 10 760 2.084718096 133.387019888 69.501113764
100000000 10 765 2.091001232 137.70731303 70.795112208
100000000 10 770 2.097355664 127.630334382 74.121743468
100000000 10 775 2.101999072 132.501402328 72.24235391
100000000 10 780 2.10566168 125.17265442 72.562300188
100000000 10 785 2.109670144 129.562353454 67.07031817
100000000 10 790 2.113577856 128.085079392 67.036623186
100000000 10 795 2.117895584 127.31768238200002 64.279353606
100000000 10 800 2.122345648 85.761461534 33.013227958


==> plots_data/parameter_plus/plus_11.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 11 200 5.520925264 166.97544337 51.924707298
100000000 11 205 5.386958016 164.164605406 47.811797906
100000000 11 210 5.259540112 156.825881888 36.223843194
100000000 11 215 5.138005456 166.641051408 39.758048726
100000000 11 220 5.02201216 152.756993076 33.305914528
100000000 11 225 4.911217248 163.892298306 44.869783086
100000000 11 230 4.80531792 162.962151916 53.03473832
100000000 11 235 4.703873744 167.07655981 43.978204578
100000000 11 240 4.606726944 164.228605156 37.381579102
100000000 11 245 4.513568032 155.269522666 35.818536436
100000000 11 250 4.42414168 167.276249682 43.322263274
100000000 11 255 4.338250592 165.850738686 45.191640516
100000000 11 260 4.255703248 133.719521886 47.926203428
100000000 11 265 4.176352704 136.486912274 45.135111142
100000000 11 270 4.099815408 138.428357042 43.081597912
100000000 11 275 4.02625968 145.571962506 35.659101718
100000000 11 280 3.955256464 141.469337192 34.829153888
100000000 11 285 3.886810608 139.627204656 40.130940694
100000000 11 290 3.820696736 143.531693014 42.02982751
100000000 11 295 3.756847792 158.817393496 48.643044166
100000000 11 300 3.695276672 138.269820554 39.978762678
100000000 11 305 3.63564152 151.190087074 46.733735412
100000000 11 310 3.577959328 149.239328904 51.238134452
100000000 11 315 3.522104832 145.285895398 45.72967878
100000000 11 320 3.468061504 196.733351168 63.299742524
100000000 11 325 3.4156924 187.0023839 76.4435364
100000000 11 330 3.364848704 187.154043404 72.807696906
100000000 11 335 3.315659632 188.295418462 66.731947512
100000000 11 340 3.267827152 190.646573226 66.041865596
100000000 11 345 3.221635872 197.978150256 58.67576185
100000000 11 350 3.176550464 194.673972726 60.455684522000006
100000000 11 355 3.13284856 195.249338908 58.106189726
100000000 11 360 3.0904744 196.450284206 50.925130054
100000000 11 365 3.049401376 198.010281462 49.18043026
100000000 11 370 3.009298928 190.758813802 48.240408016
100000000 11 375 2.970163744 182.127510174 60.881405494000006
100000000 11 380 2.932139296 134.353194678 44.2540586
100000000 11 385 2.89512472 135.632025314 44.875423662
100000000 11 390 2.859215616 139.9586646 40.793734024
100000000 11 395 2.82409944 138.103240242 40.358954158
100000000 11 400 2.789845312 138.617604634 41.696913916
100000000 11 405 2.756664144 138.806178878 41.671777022
100000000 11 410 2.724115296 133.905496948 43.41389621
100000000 11 415 2.69246264 138.008328712 40.205165926
100000000 11 420 2.661560448 133.34771517 44.978480704
100000000 11 425 2.631467888 139.17215025 42.323590854
100000000 11 430 2.601977168 134.602169896 43.390880628
100000000 11 435 2.573323392 135.938485624 44.286072986
100000000 11 440 2.545112768 153.386987752 51.475049934
100000000 11 445 2.517878432 164.791972298 46.416165678
100000000 11 450 2.49109608 159.446035602 46.70193958
100000000 11 455 2.464972496 161.625114918 44.663308982
100000000 11 460 2.4394792 159.925438806 49.52990478
100000000 11 465 2.414638768 160.758116006 52.410305514
100000000 11 470 2.39006448 159.570155902 50.543892096
100000000 11 475 2.366259328 159.475812408 51.319153112
100000000 11 480 2.342960512 153.380940754 53.083154496
100000000 11 485 2.320248576 153.6012844 55.730763114
100000000 11 490 2.297988912 159.203213834 52.37202463
100000000 11 495 2.276302272 156.879073694 52.492754148
100000000 11 500 2.255043408 137.361669432 46.995536204
100000000 11 505 2.234397792 149.699958746 38.670926354
100000000 11 510 2.214451504 145.892581806 39.84526019
100000000 11 515 2.194817392 149.744798842 38.684709498
100000000 11 520 2.175843648 145.254873164 38.66851276
100000000 11 525 2.157555568 148.342244552 39.50603591
100000000 11 530 2.13992816 149.53827735 37.888133996
100000000 11 535 2.122911664 142.842478504 40.579526938
100000000 11 540 2.106568272 143.306939526 42.29986922
100000000 11 545 2.091101424 142.700016748 47.766414708
100000000 11 550 2.076590272 142.61642884 44.379024776
100000000 11 555 2.062897936 141.566046352 43.500804034
100000000 11 560 2.050252384 138.492674094 46.710877534
100000000 11 565 2.038130288 140.816533438 42.58445536
100000000 11 570 2.026897392 147.293153506 41.867551482
100000000 11 575 2.016639072 143.153657168 42.97373297
100000000 11 580 2.00751936 142.587473616 42.507265392
100000000 11 585 1.999257344 142.71202735 42.140336286
100000000 11 590 1.992143536 147.979660576 40.837689316
100000000 11 595 1.985894992 141.037116944 42.673414542
100000000 11 600 1.980550064 149.56303201 41.769256864
100000000 11 605 1.975916976 148.609681456 43.580062996
100000000 11 610 1.971175728 141.148525606 43.32021587
100000000 11 615 1.966921536 143.009563736 41.874469524
100000000 11 620 1.963513504 147.339864882 42.861031522
100000000 11 625 1.960756672 139.073892022 46.37414808
100000000 11 630 1.95862904 139.715637322 48.798012328
100000000 11 635 1.9569516 143.26123745 44.86611968
100000000 11 640 1.955965264 141.946306902 46.619624776
100000000 11 645 1.95542528 151.960676666 42.087670546
100000000 11 650 1.955435248 144.475392022 45.431517124
100000000 11 655 1.955758992 143.698054452 44.563484062
100000000 11 660 1.954938576 140.975919642 44.717007646
100000000 11 665 1.954398672 143.035199692 47.270376746
100000000 11 670 1.954191344 146.227744814 50.241076184
100000000 11 675 1.954549712 148.235603528 49.379933856
100000000 11 680 1.9548784 143.060118276 48.485450504
100000000 11 685 1.955821696 139.103386026 51.316011714
100000000 11 690 1.957034752 148.148710264 47.608040556
100000000 11 695 1.958566304 147.92168385 46.17826727
100000000 11 700 1.960455728 147.886856294 51.669619428
100000000 11 705 1.962452864 137.471517012 56.60968214
100000000 11 710 1.9644048 141.615946408 53.844690762
100000000 11 715 1.966977648 151.844294854 52.262762744
100000000 11 720 1.969846352 150.5260289 53.911645282
100000000 11 725 1.972811904 141.625729634 58.090370852
100000000 11 730 1.97626712 147.102879 52.95500501
100000000 11 735 1.978873376 145.835220692 57.64851894
100000000 11 740 1.980630864 143.822335568 57.7461213
100000000 11 745 1.9823044 140.130230286 57.94954125
100000000 11 750 1.98430256 147.764874876 58.268536014
100000000 11 755 1.98667472 148.79764975 56.172001022
100000000 11 760 1.989106848 148.20442858 55.913522814
100000000 11 765 1.99162968 148.073902806 56.773504468
100000000 11 770 1.994297136 140.695686322 55.216629154
100000000 11 775 1.997361072 143.662805478 56.524051024
100000000 11 780 2.000487008 142.884446756 53.346065358
100000000 11 785 2.003710448 143.327265478 51.986847466
100000000 11 790 2.007251728 139.271451284 53.006062208
100000000 11 795 2.010898592 139.14160408 51.602142264
100000000 11 800 2.014765952 93.2489441 30.77315151


==> plots_data/parameter_plus/plus_12.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 12 200 6.011487376 181.136689428 46.91389436
100000000 12 205 5.865233056 169.778424716 34.689606726
100000000 12 210 5.726047952 176.441459404 48.698012746
100000000 12 215 5.593241344 180.781694236 45.134011662
100000000 12 220 5.466553344 165.835120908 32.81240747
100000000 12 225 5.34547816 175.069753158 40.022361872
100000000 12 230 5.229700016 172.166672588 39.401360274
100000000 12 235 5.118903168 178.548075378 43.718548608
100000000 12 240 5.01269856 181.942078638 43.828844862
100000000 12 245 4.910830464 152.45007797 37.003552924
100000000 12 250 4.813079456 168.23116143 35.758999944
100000000 12 255 4.719150688 175.204574054 45.588135628
100000000 12 260 4.628859104 154.562781636 37.001383746
100000000 12 265 4.542032064 141.05803752 48.04011215
100000000 12 270 4.458377616 162.17562992 32.29986405
100000000 12 275 4.377834752 161.8634283 31.805725008
100000000 12 280 4.300161632 153.450887344 39.28572015
100000000 12 285 4.225263104 147.955497022 41.437501564
100000000 12 290 4.1529028 142.626179326 37.984030836
100000000 12 295 4.083033888 145.483523804 37.447538186
100000000 12 300 4.01556536 157.659260696 41.103942762
100000000 12 305 3.950221712 143.771121176 38.737025284
100000000 12 310 3.887041008 157.47398558 36.83604473
100000000 12 315 3.825922304 154.442248154 39.57452482
100000000 12 320 3.766618704 136.267343776 43.366616428
100000000 12 325 3.709215088 148.840984454 39.518144266
100000000 12 330 3.653553392 144.235357148 39.907826154
100000000 12 335 3.599583728 143.480331894 39.681698892
100000000 12 340 3.547156592 147.868664928 36.493459974
100000000 12 345 3.496439296 152.222142462 36.481843924
100000000 12 350 3.446997104 150.888772258 37.0712911
100000000 12 355 3.399026608 153.29863537 37.366572616
100000000 12 360 3.352473104 147.668148482 39.915548528
100000000 12 365 3.3070632 141.712786748 42.86222874
100000000 12 370 3.262978016 141.691523336 41.528682148
100000000 12 375 3.220052256 149.458794152 37.554242744
100000000 12 380 3.178343232 142.496661172 39.85582955
100000000 12 385 3.13762256 137.815292094 41.355811222
100000000 12 390 3.098003584 149.402168976 35.431105682
100000000 12 395 3.059474256 147.938593876 34.599667206
100000000 12 400 3.021808512 145.136957108 33.352502630000004
100000000 12 405 2.985169568 135.144429214 44.912061566
100000000 12 410 2.949344688 134.630580756 39.74473887
100000000 12 415 2.914254576 134.324317316 44.65554501
100000000 12 420 2.8802344 131.49743096 38.561458638
100000000 12 425 2.846934128 138.207062042 40.733368784
100000000 12 430 2.81444912 142.363783238 40.903833276
100000000 12 435 2.782822112 130.993066312 38.6234052
100000000 12 440 2.751762 144.722993716 44.654586448
100000000 12 445 2.7215672 144.760979384 40.514556232
100000000 12 450 2.692031488 148.822397184 34.775120552
100000000 12 455 2.663140272 147.966357168 38.083421662
100000000 12 460 2.63494056 148.521016714 42.15366193
100000000 12 465 2.60727 145.877760002 34.706161046
100000000 12 470 2.580029968 142.990644972 43.666950628
100000000 12 475 2.553642832 135.479099054 46.471364116
100000000 12 480 2.52781088 136.805785622 49.465221988
100000000 12 485 2.502386944 135.801643496 46.148927354
100000000 12 490 2.477632384 143.319818404 45.523399566
100000000 12 495 2.453241744 140.948237322 41.835234648
100000000 12 500 2.429454528 138.413364386 43.092887794
100000000 12 505 2.406062432 147.958266288 38.253362792
100000000 12 510 2.38325312 141.559102518 36.530328606
100000000 12 515 2.360886448 146.730557958 38.84823963
100000000 12 520 2.33897856 144.465375884 37.885319704
100000000 12 525 2.317427456 147.175255598 40.16272048
100000000 12 530 2.29650968 143.66649953 39.562499926
100000000 12 535 2.275974032 147.08009502 39.94056785
100000000 12 540 2.255952464 150.295628824 43.086798674
100000000 12 545 2.236614752 140.716569594 40.608892468
100000000 12 550 2.217284512 138.9707767 42.080748466
100000000 12 555 2.19857176 146.164423644 42.418994962
100000000 12 560 2.180094848 147.37175478 43.435833712
100000000 12 565 2.162289552 149.72049352 40.866660532
100000000 12 570 2.14490072 153.275896494 40.28547478
100000000 12 575 2.127974256 154.512042776 42.86265865
100000000 12 580 2.11178544 153.583579796 41.876828766
100000000 12 585 2.096135344 159.946083984 40.727368232
100000000 12 590 2.081304928 156.070208906 39.345908574
100000000 12 595 2.066741696 161.561747126 40.192615726
100000000 12 600 2.053146544 165.726779164 44.499467454
100000000 12 605 2.040339168 156.083866944 43.02314993
100000000 12 610 2.02848648 164.959389078 43.34823671
100000000 12 615 2.017424864 167.407325676 41.514337894
100000000 12 620 2.007451168 162.06716397 39.830890504
100000000 12 625 1.998509456 166.133463108 43.241486684
100000000 12 630 1.990723536 156.784885956 39.453552762
100000000 12 635 1.98301368 166.930121632 37.806787258
100000000 12 640 1.976129232 163.896706874 37.991312304
100000000 12 645 1.970203776 166.952445936 44.36050556
100000000 12 650 1.965004976 163.500831544 43.531914836
100000000 12 655 1.960744912 167.752628524 43.25397726
100000000 12 660 1.957186576 171.022932308 41.59915868
100000000 12 665 1.95424904 167.355073126 41.699827304
100000000 12 670 1.951264048 176.707676648 40.355531654
100000000 12 675 1.948314288 172.174465616 49.936219536
100000000 12 680 1.945879584 170.673629406 46.365972872
100000000 12 685 1.943895904 180.38677215 40.420392538
100000000 12 690 1.942403296 173.888109822 47.787550094
100000000 12 695 1.941329776 176.4221762 42.423506568
100000000 12 700 1.94083424 181.11977206 41.090833286
100000000 12 705 1.940548304 176.157727472 47.97684316
100000000 12 710 1.94067704 173.609281868 48.948798872
100000000 12 715 1.94120976 184.818203492 43.554125598
100000000 12 720 1.942169584 184.099524476 42.942236172
100000000 12 725 1.941766768 183.536451174 44.810212624
100000000 12 730 1.94154472 188.102913164 44.096251864
100000000 12 735 1.941717216 175.37803294 48.936509632
100000000 12 740 1.942175744 174.537411306 40.620993384
100000000 12 745 1.942841552 163.238057322 52.35959484
100000000 12 750 1.943721152 168.778517554 44.45132242
100000000 12 755 1.944871168 176.741729152 44.9812429
100000000 12 760 1.946339728 170.991854858 46.151795576
100000000 12 765 1.948057712 166.266689016 42.515377844
100000000 12 770 1.94995408 171.027924124 45.00715395
100000000 12 775 1.952135488 154.732549026 50.564243974
100000000 12 780 1.95370152 161.867996944 42.241577036
100000000 12 785 1.956229664 158.35123352 42.292982282
100000000 12 790 1.958880336 149.091734886 35.258417908
100000000 12 795 1.961696256 155.258008222 39.417436852
100000000 12 800 1.96476968 107.997240196 21.95293674


==> plots_data/parameter_plus/plus_4.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 4 200 3.08061408 169.93879469 79.403533946
100000000 4 205 3.045733936 162.146561848 78.426123706
100000000 4 210 3.01373864 158.62035445 77.813046582
100000000 4 215 2.984229136 165.86889243 85.876294914
100000000 4 220 2.957365184 163.344578036 83.970940574
100000000 4 225 2.93259424 167.595619734 94.15850547
100000000 4 230 2.909976848 166.168105138 94.874357456
100000000 4 235 2.889319536 163.894578824 95.188897988
100000000 4 240 2.870671856 161.767554652 90.834796348
100000000 4 245 2.853688592 161.636889164 89.68802635
100000000 4 250 2.838680224 159.24435834 107.29952285
100000000 4 255 2.82487216 159.6871416 103.915191338
100000000 4 260 2.812591344 137.282280836 102.91816716
100000000 4 265 2.801922592 137.070211022 102.688581426
100000000 4 270 2.792360528 135.88576461 103.915675646
100000000 4 275 2.784541104 138.410810712 105.082687094
100000000 4 280 2.77746288 139.490570064 105.818243688
100000000 4 285 2.771886256 139.037783396 104.784331682
100000000 4 290 2.76541504 138.864065578 113.575101548
100000000 4 295 2.75613096 130.167625802 119.211023448
100000000 4 300 2.747868816 135.968737232 117.325223966
100000000 4 305 2.740570416 136.376882262 120.442672728
100000000 4 310 2.734111648 138.364928332 121.667778506
100000000 4 315 2.7283064 135.092048552 123.661218006
100000000 4 320 2.723708064 135.540776644 124.42152969200002
100000000 4 325 2.719586512 137.35875803 125.383296836
100000000 4 330 2.7161028 133.08821969 130.591114728
100000000 4 335 2.71369976 134.883796696 128.646693958
100000000 4 340 2.711690288 138.895965268 128.926413698
100000000 4 345 2.710702784 138.30215799 131.894987194
100000000 4 350 2.710014528 140.261636238 129.655035884
100000000 4 355 2.710080464 140.370956344 132.364564904
100000000 4 360 2.710673024 141.162752602 130.70258801
100000000 4 365 2.711839616 138.973704142 135.201670152
100000000 4 370 2.7135924 146.073079198 137.033334846
100000000 4 375 2.716043568 144.445380752 133.67508467
100000000 4 380 2.718741664 142.482217756 141.213033162
100000000 4 385 2.722130816 140.97707572 143.718868664
100000000 4 390 2.725830048 143.614460236 149.315487104
100000000 4 395 2.73016064 140.61257193 143.64249321
100000000 4 400 2.73476016 138.751303238 152.769310028
100000000 4 405 2.740031296 138.44922799 156.004720448
100000000 4 410 2.745397792 139.99868954 151.344708968
100000000 4 415 2.75142704 140.132312964 154.17457069
100000000 4 420 2.757454256 146.032947016 151.923875806
100000000 4 425 2.764084096 144.710133754 156.245754772
100000000 4 430 2.77113552 140.277897438 152.125043388
100000000 4 435 2.778425712 146.679117758 162.040211148
100000000 4 440 2.785793632 145.933318286 157.574520914
100000000 4 445 2.793683488 147.935891338 162.93639404
100000000 4 450 2.801727472 152.325973066 159.426731454
100000000 4 455 2.810263104 145.819761784 165.779081372
100000000 4 460 2.818958864 144.929009226 163.501611404
100000000 4 465 2.827670144 148.049746872 165.541193984
100000000 4 470 2.836802832 145.654226646 166.662815362
100000000 4 475 2.842038736 147.650643144 174.202220596
100000000 4 480 2.843889328 148.585324318 171.923965898
100000000 4 485 2.845821136 144.879184642 174.63807251
100000000 4 490 2.848031312 147.369995368 178.804352274
100000000 4 495 2.8504872 151.458653262 182.189687482
100000000 4 500 2.85290952 145.000830538 183.371367902
100000000 4 505 2.855601456 152.1649014 179.28109551
100000000 4 510 2.858388208 146.748598718 180.519741922
100000000 4 515 2.861545888 146.785930666 182.450414948
100000000 4 520 2.864361152 149.33684859 184.362237784
100000000 4 525 2.867712112 146.922911018 187.579831878
100000000 4 530 2.871052976 146.98607487 189.03464607
100000000 4 535 2.87432368 151.691180306 187.533527128
100000000 4 540 2.877794208 153.453215878 191.611386742
100000000 4 545 2.881619824 154.657058116 191.004791026
100000000 4 550 2.885305888 158.550963066 190.803179626
100000000 4 555 2.88911456 155.446644752 193.885390004
100000000 4 560 2.893182928 155.195784378 196.205019924
100000000 4 565 2.897330496 156.156602994 195.620335522
100000000 4 570 2.901281024 157.139133544 194.990130194
100000000 4 575 2.905682768 156.729122178 199.403600384
100000000 4 580 2.910019472 155.505787018 201.893928856
100000000 4 585 2.914272304 153.806452636 202.354720774
100000000 4 590 2.918892688 163.362346222 204.34518734
100000000 4 595 2.923423296 160.394638454 200.204305344
100000000 4 600 2.928060048 160.273028358 200.901825706
100000000 4 605 2.932736912 161.4382198 206.644966976
100000000 4 610 2.937491392 162.353301784 209.449637974
100000000 4 615 2.942406464 162.781868924 207.058045222
100000000 4 620 2.947205264 160.593579064 206.61569056
100000000 4 625 2.9524364 163.41042156 212.28649914
100000000 4 630 2.957253856 158.790348858 212.61248846
100000000 4 635 2.962407936 163.567543414 213.708072914
100000000 4 640 2.967549936 164.623096644 219.037716906
100000000 4 645 2.97272128 158.782051428 219.02336602
100000000 4 650 2.978036832 164.584458232 215.01044631
100000000 4 655 2.98331472 165.763031646 214.09342483
100000000 4 660 2.988484576 169.201748836 218.130203984
100000000 4 665 2.993970368 164.100935124 218.346790362
100000000 4 670 2.99926968 171.054402614 217.367196246
100000000 4 675 3.00489712 167.529574078 217.68347364
100000000 4 680 3.010302848 171.61534885 221.019174526
100000000 4 685 3.015755936 168.520030386 219.330591636
100000000 4 690 3.021331504 168.45726511 220.73299803
100000000 4 695 3.026791312 168.431494988 221.623209762
100000000 4 700 3.032443824 174.477891852 229.522855254
100000000 4 705 3.037882352 167.54600607 224.261781832
100000000 4 710 3.043401968 174.573789318 224.041807284
100000000 4 715 3.049164688 171.069249008 229.409909122
100000000 4 720 3.054804848 170.937806942 228.970011162
100000000 4 725 3.060561968 173.105255798 227.757318564
100000000 4 730 3.066353056 176.911049468 225.940255358
100000000 4 735 3.0720324 176.219455696 227.508493086
100000000 4 740 3.077803408 174.396537752 227.252269934
100000000 4 745 3.083395184 181.494873374 233.461250742
100000000 4 750 3.089361552 183.805674786 235.491175098
100000000 4 755 3.094977424 175.268734908 227.619190596
100000000 4 760 3.100861504 173.48125723 232.580989724
100000000 4 765 3.106461024 173.25906168 220.109291428
100000000 4 770 3.112379088 182.283395604 221.910772818
100000000 4 775 3.118039824 177.166123294 218.207340658
100000000 4 780 3.124124624 172.308396384 214.076624402
100000000 4 785 3.1302116 167.91799821 200.073127302
100000000 4 790 3.135777088 170.04416254 200.490528968
100000000 4 795 3.141812224 164.251256048 188.64634121
100000000 4 800 3.147937232 126.197549308 103.883435418


==> plots_data/parameter_plus/plus_5.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 5 200 3.191248784 175.360480244 79.56209627
100000000 5 205 3.138962464 179.563876218 75.535696918
100000000 5 210 3.090140608 168.016244098 67.944257364
100000000 5 215 3.044827904 169.983204738 82.752112568
100000000 5 220 3.002726928 172.218236246 75.073324772
100000000 5 225 2.963423536 169.850972814 77.857785448
100000000 5 230 2.92707832 171.183449442 82.069526266
100000000 5 235 2.89342472 166.556181914 69.275914642
100000000 5 240 2.86221416 164.80243444 81.196777662
100000000 5 245 2.833398848 165.821790846 84.028005508
100000000 5 250 2.806887552 167.586051918 79.734282144
100000000 5 255 2.782570048 163.734050792 70.271443142
100000000 5 260 2.760102928 150.672416516 74.750910484
100000000 5 265 2.739845152 146.377550508 79.75467887799999
100000000 5 270 2.721253712 143.45263215 74.252645574
100000000 5 275 2.701723808 135.183587374 86.09287444
100000000 5 280 2.682989984 134.653094244 85.06956599
100000000 5 285 2.665942976 140.877456964 90.6025873
100000000 5 290 2.650039344 134.022652264 90.783787156
100000000 5 295 2.635689344 138.364037132 96.64918363
100000000 5 300 2.622652736 139.78306651 93.462733364
100000000 5 305 2.610838032 144.066193016 94.276567162
100000000 5 310 2.600304336 147.595447316 96.853085656
100000000 5 315 2.59112528 149.049532452 97.54261573
100000000 5 320 2.582877616 147.405685766 93.152857238
100000000 5 325 2.575789824 147.285807724 91.276184376
100000000 5 330 2.569574304 139.969829548 99.522139346
100000000 5 335 2.564511776 141.437810076 101.009720926
100000000 5 340 2.560339504 140.092665382 104.201650946
100000000 5 345 2.55744464 134.773143608 109.600442084
100000000 5 350 2.555247216 143.768271574 102.79665414
100000000 5 355 2.553659248 141.80808581 105.685484386
100000000 5 360 2.553295136 149.222064482 111.342793248
100000000 5 365 2.553663776 145.247876114 103.980435934
100000000 5 370 2.554937808 141.065808518 106.110352298
100000000 5 375 2.556815808 142.246599408 111.092862686
100000000 5 380 2.559553232 141.598707102 101.20378664
100000000 5 385 2.562792608 141.40498705 104.756131468
100000000 5 390 2.567072368 136.990856936 109.100969086
100000000 5 395 2.57165416 132.330686286 110.858619876
100000000 5 400 2.5772616 135.240079978 120.099204354
100000000 5 405 2.5822196 129.19903697 123.56070128
100000000 5 410 2.582867456 131.104743884 119.190288802
100000000 5 415 2.584183184 136.763557556 115.981634582
100000000 5 420 2.585961744 142.942556984 118.067448014
100000000 5 425 2.588270944 139.150053 125.624891854
100000000 5 430 2.590773248 138.98387666 122.347557776
100000000 5 435 2.593840288 136.528833964 131.533412844
100000000 5 440 2.597481376 129.829495324 123.090472146
100000000 5 445 2.601103856 132.912089614 129.158252724
100000000 5 450 2.605284976 145.201297742 127.021802286
100000000 5 455 2.609781008 137.178757376 125.291588802
100000000 5 460 2.614501456 133.016931294 130.713625196
100000000 5 465 2.619528816 134.77188244 134.336254404
100000000 5 470 2.624764528 134.323845178 134.297627126
100000000 5 475 2.630346992 131.576948144 137.053823842
100000000 5 480 2.636068688 142.057418214 136.416360772
100000000 5 485 2.642104768 143.22602732 141.73502726
100000000 5 490 2.647991008 141.089562226 141.480138144
100000000 5 495 2.654401088 137.94281279 147.292668788
100000000 5 500 2.660906128 153.919480442 152.225669152
100000000 5 505 2.66737064 143.701700128 166.505613736
100000000 5 510 2.674146384 146.143673682 162.786973458
100000000 5 515 2.681203984 155.201388306 158.980418184
100000000 5 520 2.68810928 152.044701538 159.751373136
100000000 5 525 2.695165152 160.17116419 158.177096442
100000000 5 530 2.702465424 154.431749674 164.910410776
100000000 5 535 2.7096084 148.555560454 167.418436722
100000000 5 540 2.71708208 163.689834002 159.452409382
100000000 5 545 2.724605584 155.10562034 162.700883166
100000000 5 550 2.732210256 162.008856284 159.908829174
100000000 5 555 2.740062432 152.245657834 171.400433422
100000000 5 560 2.747845536 154.267815482 159.233645616
100000000 5 565 2.755483232 146.444954946 167.101694876
100000000 5 570 2.763569104 145.104039176 168.235816512
100000000 5 575 2.771548208 145.313480438 170.0298674
100000000 5 580 2.779890272 148.504411954 169.322320934
100000000 5 585 2.78801048 156.272331356 164.642137166
100000000 5 590 2.796289056 151.134051114 170.438440904
100000000 5 595 2.804588624 150.338159846 174.55774436
100000000 5 600 2.813279056 152.161506054 177.519441614
100000000 5 605 2.817783584 162.002932692 177.986429168
100000000 5 610 2.820034656 160.54893646 180.837409828
100000000 5 615 2.822460656 157.479953174 189.776935486
100000000 5 620 2.824790208 152.544125776 180.428517382
100000000 5 625 2.827305632 151.885634022 181.042662498
100000000 5 630 2.829976 150.629949928 185.33212382
100000000 5 635 2.83255192 146.843915508 194.72891842
100000000 5 640 2.83526368 151.69342992 192.477565636
100000000 5 645 2.837953664 164.48029544 182.768233866
100000000 5 650 2.840811392 162.28795568 189.327206982
100000000 5 655 2.843830272 156.973544964 194.325409842
100000000 5 660 2.84656712 158.4616527 189.504085544
100000000 5 665 2.849737728 162.00678298 186.311931378
100000000 5 670 2.852667392 164.106039628 188.92314405
100000000 5 675 2.855696496 153.935961614 194.129014532
100000000 5 680 2.85907608 162.244751414 194.556184
100000000 5 685 2.862151664 169.554535726 199.98558638
100000000 5 690 2.865288416 158.103788106 207.411117128
100000000 5 695 2.868438992 160.491067814 205.849587378
100000000 5 700 2.871806288 157.686054452 214.019082372
100000000 5 705 2.87510704 171.312021706 205.415781518
100000000 5 710 2.878517216 174.174875652 207.823697576
100000000 5 715 2.881879504 163.462637704 216.877555416
100000000 5 720 2.885341264 164.413157726 218.95542015
100000000 5 725 2.888569312 174.178966172 211.420157602
100000000 5 730 2.892162864 174.310509182 211.203425414
100000000 5 735 2.8956444 165.871299748 219.483964598
100000000 5 740 2.898976272 169.106822504 232.852471366
100000000 5 745 2.902459184 189.2463549 222.146929298
100000000 5 750 2.906030752 185.135869328 216.425111852
100000000 5 755 2.909394608 179.572502416 222.267437202
100000000 5 760 2.912892544 174.882352314 230.564849224
100000000 5 765 2.91644008 177.450277852 211.190767332
100000000 5 770 2.920005936 187.77146905 218.631423938
100000000 5 775 2.923575296 183.819452874 214.06660099
100000000 5 780 2.926874912 158.171977478 206.19057657
100000000 5 785 2.930593216 169.267941898 193.757284832
100000000 5 790 2.934202656 170.970610564 189.73788597
100000000 5 795 2.937585968 160.92935469 185.173253886
100000000 5 800 2.941050016 119.70350117600002 110.53182833


==> plots_data/parameter_plus/plus_6.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 6 200 3.464874784 195.135050602 94.624975606
100000000 6 205 3.394298672 195.766007444 71.51772385
100000000 6 210 3.327787488 197.014294356 89.15589083
100000000 6 215 3.264866656 192.955755268 92.441461182
100000000 6 220 3.205749408 189.805165858 93.262016776
100000000 6 225 3.150100848 195.911703558 77.414549496
100000000 6 230 3.097823536 194.880320462 76.213802714
100000000 6 235 3.048658304 192.512440824 77.633312192
100000000 6 240 3.002325424 191.168547618 93.146977442
100000000 6 245 2.959023376 190.2947557 80.294396216
100000000 6 250 2.918381136 193.142983232 93.917841054
100000000 6 255 2.880599664 193.478728404 78.136763844
100000000 6 260 2.843713696 135.52758447 64.413639768
100000000 6 265 2.809058064 158.354382842 57.43932521
100000000 6 270 2.776539072 154.47511605 58.518042554
100000000 6 275 2.74611136 153.320964712 61.927320892
100000000 6 280 2.717663136 150.872903368 63.679661942
100000000 6 285 2.691324192 150.384405074 61.65284325799999
100000000 6 290 2.66684136 138.401774988 74.35367938
100000000 6 295 2.644032048 153.473419614 68.970719478
100000000 6 300 2.62317528 149.210749678 69.273240026
100000000 6 305 2.603830112 151.938718772 70.357057808
100000000 6 310 2.586047104 151.132302588 74.75880079
100000000 6 315 2.570040816 148.84635544 71.868152354
100000000 6 320 2.555461152 141.249133314 72.564236416
100000000 6 325 2.542285168 136.723289648 76.542526384
100000000 6 330 2.530382496 151.704095494 70.605257562
100000000 6 335 2.519867296 151.290820268 71.915340056
100000000 6 340 2.510645664 141.23335108 71.811298122
100000000 6 345 2.502578368 146.116189846 77.039425688
100000000 6 350 2.495827392 134.258316768 78.091422414
100000000 6 355 2.490087072 134.47076643 79.478015586
100000000 6 360 2.485903488 140.010668106 78.804302028
100000000 6 365 2.482493824 134.56741615 81.901578694
100000000 6 370 2.477912208 142.432267374 81.319612842
100000000 6 375 2.472669408 137.185238618 87.046212932
100000000 6 380 2.468252032 129.818535812 79.470263588
100000000 6 385 2.464943808 128.383826824 82.60141415
100000000 6 390 2.46227632 130.78885212 90.429292472
100000000 6 395 2.460759648 134.98040223 101.572600066
100000000 6 400 2.459801232 151.281571394 97.253691356
100000000 6 405 2.459781392 137.359420886 100.83165351
100000000 6 410 2.460476192 152.07928171 98.979956326
100000000 6 415 2.461899536 144.749069948 95.165031784
100000000 6 420 2.464165776 146.383666892 108.237798414
100000000 6 425 2.46711856 143.241869336 114.222751006
100000000 6 430 2.4707644 150.084886606 108.632273256
100000000 6 435 2.475023952 143.85293107 112.083968264
100000000 6 440 2.479863424 232.064217064 169.643434858
100000000 6 445 2.485329008 235.219377086 172.454163154
100000000 6 450 2.491367312 234.8720979 167.410436398
100000000 6 455 2.498016672 222.052102618 178.548699722
100000000 6 460 2.50483088 233.308039224 170.608464886
100000000 6 465 2.512407936 231.337314516 183.897392366
100000000 6 470 2.520493728 226.588104034 172.490858302
100000000 6 475 2.528959056 222.058839316 190.950295496
100000000 6 480 2.537516256 222.022886352 188.533452728
100000000 6 485 2.546827856 223.081213548 187.836961046
100000000 6 490 2.556228656 221.571346714 196.906977548
100000000 6 495 2.5622224 220.650906722 209.479829738
100000000 6 500 2.566399536 196.159757716 157.838823918
100000000 6 505 2.570847184 183.510215512 153.858540774
100000000 6 510 2.575307904 177.547715016 157.338967026
100000000 6 515 2.580182448 187.522335076 155.954928056
100000000 6 520 2.5850216 174.5568772 159.028137282
100000000 6 525 2.590274 182.407780428 162.467512478
100000000 6 530 2.595346992 175.329692246 159.82761175
100000000 6 535 2.60064216 175.556619884 164.310270058
100000000 6 540 2.606077712 167.436906734 168.702813536
100000000 6 545 2.611736656 169.712841658 166.145690562
100000000 6 550 2.617186176 163.609392942 164.06226114
100000000 6 555 2.622817328 172.99137775 154.623387826
100000000 6 560 2.628732592 139.043127098 140.408974942
100000000 6 565 2.634539232 136.527748118 140.879967012
100000000 6 570 2.6403732 132.01860457 148.103394838
100000000 6 575 2.646403248 146.763472028 137.777514636
100000000 6 580 2.652422416 144.313330796 138.98159205
100000000 6 585 2.658579776 139.10721519 147.309126726
100000000 6 590 2.66469536 137.785836744 146.728693994
100000000 6 595 2.670768096 134.809159308 150.471094326
100000000 6 600 2.677346432 139.693787046 149.072677236
100000000 6 605 2.683839392 137.501345384 150.70700093
100000000 6 610 2.69011432 141.78178657 148.34992758
100000000 6 615 2.69675448 141.351493268 145.820804868
100000000 6 620 2.7033224 141.807995852 149.925129952
100000000 6 625 2.710087552 143.0174671 151.703219232
100000000 6 630 2.716731712 137.82884069 161.991105238
100000000 6 635 2.72356544 146.27437448 151.968470956
100000000 6 640 2.73032856 148.662687074 152.72192525
100000000 6 645 2.737296752 139.79589665 160.734717494
100000000 6 650 2.744243776 138.416807946 166.604964648
100000000 6 655 2.75123944 136.989745582 165.777311588
100000000 6 660 2.75829288 140.386890868 164.004993002
100000000 6 665 2.765613344 144.249012328 162.168512692
100000000 6 670 2.772763504 151.438843424 161.847689796
100000000 6 675 2.779889456 148.513268554 166.859642386
100000000 6 680 2.787131728 155.982732788 165.528648432
100000000 6 685 2.794572208 152.525226512 169.959897354
100000000 6 690 2.80194584 148.371498578 175.160778718
100000000 6 695 2.809156128 153.324796704 171.617679014
100000000 6 700 2.816759776 152.78044618 172.205951168
100000000 6 705 2.824176144 150.894103018 175.156655174
100000000 6 710 2.831596128 145.852695864 179.82082835
100000000 6 715 2.835678736 151.087005376 188.979962374
100000000 6 720 2.837769456 150.090617454 184.186939566
100000000 6 725 2.839887168 157.295546084 181.268413018
100000000 6 730 2.84189488 158.732676204 178.748141584
100000000 6 735 2.843975264 152.393163114 187.402256494
100000000 6 740 2.846036048 150.289325228 174.511239422
100000000 6 745 2.848121776 148.797892574 176.60081001
100000000 6 750 2.850306672 144.367050556 186.298466818
100000000 6 755 2.852433568 146.583163436 179.43801512
100000000 6 760 2.854519504 152.126602298 177.204925586
100000000 6 765 2.856640768 150.451585982 176.130917086
100000000 6 770 2.858777888 144.272255812 176.500693576
100000000 6 775 2.860775792 139.701193816 165.138114484
100000000 6 780 2.86310584 137.86861565 163.420079654
100000000 6 785 2.8650696 139.292412888 156.847049194
100000000 6 790 2.867226688 140.871097356 160.64004506
100000000 6 795 2.869432832 135.786239606 148.751942328
100000000 6 800 2.8714836 104.379837828 89.685791894


==> plots_data/parameter_plus/plus_7.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 7 200 3.83824776 155.976718624 56.97937434
100000000 7 205 3.752434912 157.783018836 52.718009114
100000000 7 210 3.670639024 149.62893294 45.142622876
100000000 7 215 3.592534064 155.983411876 57.925415456
100000000 7 220 3.518123744 156.44820861 59.358192648
100000000 7 225 3.447056624 148.594172954 50.739892192
100000000 7 230 3.379253936 146.428607404 42.135485452
100000000 7 235 3.314222016 153.95009307 54.534885406
100000000 7 240 3.25225888 158.704174498 55.442868214
100000000 7 245 3.192994816 149.44987028 49.261738688
100000000 7 250 3.136218992 150.06178505 45.852189704
100000000 7 255 3.081932032 155.65950896 57.062373952
100000000 7 260 3.029940432 121.122103942 56.697072832
100000000 7 265 2.98035848 117.863842012 54.736016546
100000000 7 270 2.932977744 135.83681588 47.414105584
100000000 7 275 2.887679632 126.67049871800002 50.062613054
100000000 7 280 2.844395376 128.88945429 48.397887716
100000000 7 285 2.803376416 123.062471142 52.225683438
100000000 7 290 2.764009264 124.51278350399998 51.997296332
100000000 7 295 2.726856832 132.272716154 48.878658112
100000000 7 300 2.691460672 138.77022772 50.351207604
100000000 7 305 2.658016544 135.496925674 52.73780493
100000000 7 310 2.626201824 136.712047062 48.456521456
100000000 7 315 2.596422976 134.719817722 47.04691224
100000000 7 320 2.568143264 124.98101603800002 50.87769059
100000000 7 325 2.541468304 124.523620784 56.53511149
100000000 7 330 2.516601488 122.223624858 59.333536576
100000000 7 335 2.493202992 121.255274966 58.186623602
100000000 7 340 2.471505056 117.968299296 60.343034564
100000000 7 345 2.451086816 119.58763891200002 59.81721828
100000000 7 350 2.432271232 122.96303770199998 57.721795878
100000000 7 355 2.414544512 123.05012440000002 53.377283512
100000000 7 360 2.398300864 126.149774028 52.074046814
100000000 7 365 2.383449296 124.968334132 53.653884536
100000000 7 370 2.369710304 133.707700682 56.625208882
100000000 7 375 2.356874448 129.733970374 60.11331310599999
100000000 7 380 2.344692848 124.942394126 60.38849728
100000000 7 385 2.332206976 124.403883696 61.08503508
100000000 7 390 2.320412336 130.028696738 55.245916136
100000000 7 395 2.309491024 136.346183654 57.467262222
100000000 7 400 2.29955032 139.945867572 58.073949566
100000000 7 405 2.29026736 128.951530024 58.831667274
100000000 7 410 2.281774384 119.925956466 66.157846608
100000000 7 415 2.274417296 112.738582112 71.402485868
100000000 7 420 2.267461856 115.08792961 71.409015306
100000000 7 425 2.261154288 122.92543553 67.047611386
100000000 7 430 2.25569552 136.057846976 66.880999372
100000000 7 435 2.251046592 136.756580274 61.881719202000006
100000000 7 440 2.246760864 115.568181662 72.871575876
100000000 7 445 2.243305712 116.203338058 75.806936686
100000000 7 450 2.240230336 126.993595574 65.926520436
100000000 7 455 2.238043376 126.337755708 64.426259112
100000000 7 460 2.236174144 127.816210352 65.554794424
100000000 7 465 2.234964016 126.69865689600002 70.361333814
100000000 7 470 2.234358304 124.037131918 76.30958304
100000000 7 475 2.234247472 125.80010583399998 82.03976906
100000000 7 480 2.234548384 118.709874154 87.714331854
100000000 7 485 2.235398208 117.475617984 85.71369936
100000000 7 490 2.236676416 125.526285558 79.192232888
100000000 7 495 2.237596608 121.9035933 86.87823773
100000000 7 500 2.236727056 126.463888324 85.257245682
100000000 7 505 2.23613712 120.058678996 89.497685222
100000000 7 510 2.23599408 120.91837899200002 88.414516974
100000000 7 515 2.236090752 130.671219404 81.744408894
100000000 7 520 2.23649152 128.426983838 81.106280086
100000000 7 525 2.237643952 125.918675948 84.024960494
100000000 7 530 2.23881536 129.350122796 88.568555604
100000000 7 535 2.240504432 120.464891374 92.606573792
100000000 7 540 2.242394624 119.865375748 93.716612878
100000000 7 545 2.244516048 120.44513899599998 95.01068896
100000000 7 550 2.247184144 124.15205262 85.394885182
100000000 7 555 2.250162 117.977270876 90.12510335
100000000 7 560 2.253366672 121.163035686 89.725042876
100000000 7 565 2.256780736 120.24941341999998 94.019816278
100000000 7 570 2.260298 122.436178842 96.737634844
100000000 7 575 2.26431416 125.337444618 92.783582118
100000000 7 580 2.26845408 124.799156962 93.155044682
100000000 7 585 2.272948304 122.460817878 94.690883784
100000000 7 590 2.277648768 126.24457059200002 97.75806822
100000000 7 595 2.2826072 122.29028607 99.543916266
100000000 7 600 2.28767048 120.769706512 102.833458236
100000000 7 605 2.293119008 122.190964218 100.889944192
100000000 7 610 2.298760864 122.160104994 105.989027742
100000000 7 615 2.30463872 120.80081769800002 106.103384344
100000000 7 620 2.310464816 125.541059068 109.082613202
100000000 7 625 2.316950672 125.967647108 109.96373025
100000000 7 630 2.323426848 130.255297718 107.400066356
100000000 7 635 2.329984304 128.03164447 110.980893778
100000000 7 640 2.336654032 127.417689478 111.670716142
100000000 7 645 2.343750352 123.66058901 113.973919318
100000000 7 650 2.350812432 133.732539014 112.60125818
100000000 7 655 2.358202 135.17768481 114.581122096
100000000 7 660 2.364681856 128.17381972 119.747107506
100000000 7 665 2.368225504 128.9885462 123.70696492599998
100000000 7 670 2.371741184 127.053658544 124.190733826
100000000 7 675 2.375422144 135.725336016 124.09065349
100000000 7 680 2.379325664 128.045840202 133.345709554
100000000 7 685 2.383323664 130.475279452 130.307811846
100000000 7 690 2.387565952 139.571577586 124.341072314
100000000 7 695 2.391919936 136.403682812 128.928333284
100000000 7 700 2.396345568 134.70770778 131.118847662
100000000 7 705 2.401017456 133.233584882 132.361765354
100000000 7 710 2.405774384 130.801094444 131.058194858
100000000 7 715 2.410575072 137.03554218 126.620795864
100000000 7 720 2.41554944 133.58425356 129.426515756
100000000 7 725 2.420646576 128.391668732 132.734807078
100000000 7 730 2.425855472 133.645583634 133.90008031
100000000 7 735 2.431213264 134.86463632 129.172539258
100000000 7 740 2.436603904 128.008291878 143.90350825
100000000 7 745 2.442238992 135.76950954 138.428206552
100000000 7 750 2.447816976 140.05174334 135.77995991
100000000 7 755 2.453637072 130.176707044 143.4345108
100000000 7 760 2.459654912 132.739057492 146.861250264
100000000 7 765 2.465639344 131.2763873 146.779235256
100000000 7 770 2.471848864 135.524236184 129.261226562
100000000 7 775 2.477893616 137.84051573 126.228198018
100000000 7 780 2.484440816 136.908667858 129.834278158
100000000 7 785 2.49096264 128.31723159 134.66482098
100000000 7 790 2.4973812 129.619746258 120.371617674
100000000 7 795 2.50402712 124.152763936 119.928426402
100000000 7 800 2.510857104 89.5664159 70.999562662


==> plots_data/parameter_plus/plus_8.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 8 200 4.22070392 61.93953279 12.352232854666669
100000000 8 205 4.123741304 60.811281904000005 12.315197701666666
100000000 8 210 4.031412256 60.726705952 12.337986579666666
100000000 8 215 3.943282848 59.894854883 12.309517420333332
100000000 8 220 3.859102472 59.453660452 12.350167822
100000000 8 225 3.778605832 59.465102651 12.317895413333334
100000000 8 230 3.701592024 58.69694808 12.292830873666666
100000000 8 235 3.627834688 58.477545237 12.365689007
100000000 8 240 3.55706148 58.028594527 12.241305537333332
100000000 8 245 3.489194752 57.714884549 12.277421418333333
100000000 8 250 3.424032304 57.546492934 12.249355148333334
100000000 8 255 3.361329504 57.181107193 12.244248007666668
100000000 8 260 3.301033424 57.008271438 12.207672267333336
100000000 8 265 3.243021992 56.800144078 12.261394588
100000000 8 270 3.187156576 56.320614885 12.185957314333336
100000000 8 275 3.133393472 56.514645676 12.208106553666669
100000000 8 280 3.081476832 56.024090993 12.179858580333333
100000000 8 285 3.031478544 55.684171392 12.112400410666666
100000000 8 290 2.98319504 55.471312152 12.104639686333332
100000000 8 295 2.936668952 55.223560945 12.097340294333334
100000000 8 300 2.89186328 56.403610498 12.077059099333333
100000000 8 305 2.848523784 54.83159293 12.076020238999998
100000000 8 310 2.80678232 54.649618419 12.083486572666668
100000000 8 315 2.76657696 54.423012735 12.057388208666666
100000000 8 320 2.727792728 54.579885858 12.002032637
100000000 8 325 2.690367152 54.510807828 12.005707628
100000000 8 330 2.654321664 53.919402682 11.957549072333334
100000000 8 335 2.619707512 54.171769189 11.999064312666668
100000000 8 340 2.586390616 53.785848463 11.978602217333332
100000000 8 345 2.554518032 53.997583579 11.99612371
100000000 8 350 2.523932168 53.373102361 11.966612635
100000000 8 355 2.494673088 53.286187 11.983078089666666
100000000 8 360 2.466674712 53.188459256 11.981770320666666
100000000 8 365 2.440193352 53.425507448 11.957540549
100000000 8 370 2.41498832 52.866781294 12.020745021333331
100000000 8 375 2.391040672 53.026005129 12.018586169333332
100000000 8 380 2.368462448 52.98919083 12.117652493666665
100000000 8 385 2.347128944 52.758540406 12.059835341666668
100000000 8 390 2.327401456 52.752462343 12.190755914666669
100000000 8 395 2.30874252 52.893943743 12.128495904666668
100000000 8 400 2.2907666 52.331814255 12.579437028666668
100000000 8 405 2.27356572 53.512438613 12.648520016666666
100000000 8 410 2.257439872 52.159618453 12.719562666666668
100000000 8 415 2.242832536 52.65634894 12.818184359333337
100000000 8 420 2.228987896 52.583117982 12.902604968000002
100000000 8 425 2.216160392 52.085177326 13.019671189666669
100000000 8 430 2.204409456 52.075806356 13.074135095333332
100000000 8 435 2.193753888 52.108688531 13.178285425666669
100000000 8 440 2.18388392 52.495335724 13.253731477333336
100000000 8 445 2.174820568 52.099147805 13.698437641333332
100000000 8 450 2.166888024 51.754236041 13.737862589666667
100000000 8 455 2.15970936 52.024383481 13.911385076
100000000 8 460 2.153344016 51.883663279 13.875720966333333
100000000 8 465 2.147794392 51.762782543 14.132064038666668
100000000 8 470 2.14299844 51.764138048 14.097774964666666
100000000 8 475 2.138947464 51.636237079 14.448391221666666
100000000 8 480 2.135631824 51.883306673 14.420419335666669
100000000 8 485 2.133061664 51.938370839 14.473598592333332
100000000 8 490 2.129221648 52.639784132 15.430829007333331
100000000 8 495 2.125557904 51.539047661 15.555508393333334
100000000 8 500 2.122415128 51.609383794 15.723867974333332
100000000 8 505 2.119937304 52.137027528 15.947730966333332
100000000 8 510 2.117976512 51.708310496 16.119154499666664
100000000 8 515 2.116529584 51.633702699 16.28862766
100000000 8 520 2.115517992 51.729649006 16.373402346
100000000 8 525 2.115097736 51.656845614 16.597398790666666
100000000 8 530 2.1151864 52.058036976 16.741457721
100000000 8 535 2.115619704 51.726191663 17.007136519333336
100000000 8 540 2.116579808 51.748671724 17.23057820333333
100000000 8 545 2.118065288 51.835649548 17.332450529
100000000 8 550 2.119761464 52.131173324 17.662337337
100000000 8 555 2.121991216 51.958026985 17.973006767
100000000 8 560 2.124575784 51.954697859 18.116036024666663
100000000 8 565 2.12752064 51.902912841 18.402876238
100000000 8 570 2.130850616 52.157634046 18.362297970666667
100000000 8 575 2.134401016 52.015148742 18.66069337
100000000 8 580 2.13847244 52.600165955 18.738520007666665
100000000 8 585 2.142815392 52.208268412 18.885396201666666
100000000 8 590 2.147485552 52.985898358 19.036113961
100000000 8 595 2.152442552 52.483062038 19.297066720333333
100000000 8 600 2.1548868 52.488468423 20.843778172333334
100000000 8 605 2.157154608 52.41652035 21.22581617233333
100000000 8 610 2.15961404 52.514365211 21.490843547
100000000 8 615 2.162362648 52.683976006 21.53960216666667
100000000 8 620 2.165326208 52.918599803 21.695550124333334
100000000 8 625 2.1684898 52.869190188 22.083215201
100000000 8 630 2.171927648 53.022522344 22.325389603666665
100000000 8 635 2.175509168 53.227539163 22.474608821666667
100000000 8 640 2.179253296 53.293495444 22.866664158000003
100000000 8 645 2.183363048 52.853893197 22.86135456133333
100000000 8 650 2.187625072 53.747321652 23.36933026433333
100000000 8 655 2.191897248 53.923756355 23.583350608333333
100000000 8 660 2.196631536 53.119594348 23.510467797
100000000 8 665 2.201381824 53.19157076 23.842034874666663
100000000 8 670 2.206318896 53.781409181 24.30064567333333
100000000 8 675 2.211423064 53.881052723 24.572477079333336
100000000 8 680 2.216721184 53.960816641 24.916097254666667
100000000 8 685 2.22224744 54.104994125 24.90378237233333
100000000 8 690 2.227835048 54.109766244 25.292666386
100000000 8 695 2.233605248 54.170906128 25.563591917333333
100000000 8 700 2.239665792 55.18059584 25.72493477333333
100000000 8 705 2.245701504 54.652434712 25.779086201666665
100000000 8 710 2.251946256 54.654905538 26.348454139000005
100000000 8 715 2.258366672 55.320237755 26.450296205333338
100000000 8 720 2.264834128 54.77724247 26.779681974
100000000 8 725 2.271591952 55.97234969 27.169761753666663
100000000 8 730 2.278542064 56.11271424 27.91876600666667
100000000 8 735 2.285442008 56.549813221 27.40537772433333
100000000 8 740 2.292564648 55.290219825 27.511506173
100000000 8 745 2.299864128 55.448053484 27.393835551333336
100000000 8 750 2.307272624 56.844329181 28.04247871733333
100000000 8 755 2.314766848 57.180705719 28.753419481
100000000 8 760 2.32246368 55.94555221 28.17295307633333
100000000 8 765 2.33037676 56.206561401 28.11014623966667
100000000 8 770 2.337258784 56.317341054 30.31179927666667
100000000 8 775 2.341253528 57.169622692 31.388321095
100000000 8 780 2.345546464 57.080532368 31.77427224733333
100000000 8 785 2.349904712 57.287329706 31.93590109266667
100000000 8 790 2.354233528 57.423827461 32.17879754966667
100000000 8 795 2.358851392 57.5585182 31.617239845666667
100000000 8 800 2.36341272 57.814635777 32.425500590666665


==> plots_data/parameter_plus/plus_9.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 9 200 4.60271976 157.459504572 50.189413024
100000000 9 205 4.49515424 141.323718882 37.811738708
100000000 9 210 4.392526976 158.955336504 44.485673936
100000000 9 215 4.294692032 155.146823892 51.147562158
100000000 9 220 4.201427728 160.611702876 46.249042758
100000000 9 225 4.112218848 146.124693352 38.339076506
100000000 9 230 4.02714488 158.163653242 45.142409052
100000000 9 235 3.945537936 148.42668173 39.992998516
100000000 9 240 3.867424 158.140277466 45.301361124
100000000 9 245 3.792404208 148.49113193 41.432658676
100000000 9 250 3.720378976 150.085832916 43.192015438
100000000 9 255 3.651286304 155.261162194 46.546673762
100000000 9 260 3.58471856 134.89162686 50.504490132
100000000 9 265 3.520763024 127.854656248 51.357771576
100000000 9 270 3.459165312 145.958339732 41.787915618
100000000 9 275 3.399772528 144.070391542 40.559320032
100000000 9 280 3.342447792 139.930151108 40.951756806
100000000 9 285 3.287251264 134.311002536 44.572507626
100000000 9 290 3.23391008 146.849079892 41.743318248
100000000 9 295 3.182437776 137.21000289 41.88200444
100000000 9 300 3.132720416 149.768698294 43.25111751
100000000 9 305 3.08469912 142.504654868 51.10522358
100000000 9 310 3.03821816 142.8920037 44.323743088
100000000 9 315 2.993373664 141.318471696 48.022386842
100000000 9 320 2.949884224 138.706126066 53.096370548
100000000 9 325 2.90779408 138.99935147 49.270203206
100000000 9 330 2.8670104 131.54638023 57.35156303
100000000 9 335 2.8276828 132.062333406 56.777096768
100000000 9 340 2.789356864 133.170074828 55.984908604
100000000 9 345 2.75243088 132.911375142 52.53732319
100000000 9 350 2.716487216 139.712467876 50.240916514
100000000 9 355 2.681710048 141.385363062 43.631944002
100000000 9 360 2.648067696 142.68066177 41.677405288
100000000 9 365 2.61533512 140.349833724 42.255800286
100000000 9 370 2.583687712 136.236603238 49.869486788
100000000 9 375 2.552851008 134.245753712 53.499017192
100000000 9 380 2.523129216 132.531946926 48.478240776
100000000 9 385 2.494141424 128.314243922 45.393069644
100000000 9 390 2.46628384 131.562982972 46.200416092
100000000 9 395 2.439153584 126.60534908 44.326800396
100000000 9 400 2.412829184 138.148300384 46.333745306
100000000 9 405 2.387117248 127.461783022 46.278020762
100000000 9 410 2.362273504 126.39563722 51.203120384
100000000 9 415 2.338258368 122.320346092 49.172328692
100000000 9 420 2.315069936 127.177548132 48.654479368
100000000 9 425 2.292749376 126.000432936 52.719354502
100000000 9 430 2.27137568 122.95484825399998 48.457066628
100000000 9 435 2.25081656 132.406653066 46.39839488
100000000 9 440 2.23123584 123.452277422 51.730001032
100000000 9 445 2.212681136 130.593845332 48.101938658
100000000 9 450 2.194966976 139.179323454 45.11827474
100000000 9 455 2.178392048 132.815866454 46.946407648
100000000 9 460 2.16272376 129.161282398 47.77262578
100000000 9 465 2.148172416 124.3711299 51.936488886
100000000 9 470 2.134561008 132.488845146 47.069364848
100000000 9 475 2.122113232 136.579602694 47.684148918
100000000 9 480 2.110688448 129.431419988 48.539323578
100000000 9 485 2.10031584 133.447024248 53.639553264
100000000 9 490 2.09094336 128.8958442 53.811963812
100000000 9 495 2.082574928 137.529659026 48.05622403
100000000 9 500 2.075030176 129.42127406 53.515264832
100000000 9 505 2.067689552 136.029470432 50.126541536
100000000 9 510 2.060675664 131.735280666 53.222792406
100000000 9 515 2.054445248 135.234098376 58.102888914
100000000 9 520 2.049114976 136.753727692 56.215997452
100000000 9 525 2.044481584 132.548231154 57.424699368
100000000 9 530 2.040648752 124.987697002 59.86231081999999
100000000 9 535 2.037422816 127.717916764 62.931059010000006
100000000 9 540 2.034963712 130.63749437 59.57684366
100000000 9 545 2.033259344 138.967520524 55.34534019
100000000 9 550 2.032187568 140.913406236 55.905539702
100000000 9 555 2.03176112 131.373352614 64.149283876
100000000 9 560 2.03211272 140.899758244 62.516647388
100000000 9 565 2.032854272 144.90545415 61.79966562600001
100000000 9 570 2.03418336 142.214948904 60.575550192
100000000 9 575 2.036008912 141.891065402 87.4264219
100000000 9 580 2.037593104 142.31935105 89.005941248
100000000 9 585 2.03791656 144.396148888 86.208027062
100000000 9 590 2.038763104 142.577264818 86.370621782
100000000 9 595 2.039851232 168.57270997 95.199516074
100000000 9 600 2.041471248 161.604524366 98.975776922
100000000 9 605 2.04337576 198.378638142 82.283886428
100000000 9 610 2.04559312 178.487914152 93.532018836
100000000 9 615 2.048206192 180.55546523 103.358086776
100000000 9 620 2.05113984 211.978036156 122.831588654
100000000 9 625 2.054438352 225.985428018 113.563429598
100000000 9 630 2.058004704 231.497808518 113.95745947
100000000 9 635 2.061780736 226.92106785 109.261702956
100000000 9 640 2.066089264 201.428898176 124.267982558
100000000 9 645 2.070333712 234.889273516 109.220710182
100000000 9 650 2.07502648 231.229035014 116.359893178
100000000 9 655 2.079776896 209.241339766 118.400232172
100000000 9 660 2.0848988 209.981032824 111.837710154
100000000 9 665 2.090187696 202.889503714 114.015631294
100000000 9 670 2.095663248 196.274007342 115.079037438
100000000 9 675 2.101447872 199.33621238 110.333808032
100000000 9 680 2.107437616 158.119934794 92.530295804
100000000 9 685 2.11367472 165.50997283 88.92318864800001
100000000 9 690 2.118133904 166.629143898 90.68005098
100000000 9 695 2.121429472 152.359561696 93.218261682
100000000 9 700 2.124999936 149.712504816 110.225282578
100000000 9 705 2.128631088 157.174004764 114.978132398
100000000 9 710 2.132612944 168.332089406 112.284899
100000000 9 715 2.136732544 180.507800708 98.952350982
100000000 9 720 2.141108512 185.02334692 91.755173312
100000000 9 725 2.145404816 163.748548266 107.96844396
100000000 9 730 2.149903328 164.671719036 108.058458678
100000000 9 735 2.15456488 157.892744868 108.158630624
100000000 9 740 2.159535952 164.612306898 131.501097926
100000000 9 745 2.164564224 189.390458446 115.126320782
100000000 9 750 2.16958584 196.21548516 110.5044896
100000000 9 755 2.175033984 189.320409924 118.623549304
100000000 9 760 2.180374304 175.692831644 114.521804876
100000000 9 765 2.186016064 172.02756331 107.02190811
100000000 9 770 2.191929712 167.330081004 105.92036906
100000000 9 775 2.197584784 162.72402242 104.47620542
100000000 9 780 2.203597856 165.350866964 103.336137442
100000000 9 785 2.209805872 156.814301078 107.34455139
100000000 9 790 2.215988656 145.831225246 114.488913034
100000000 9 795 2.2224232 147.294645298 113.500047152
100000000 9 800 2.22890728 102.606098954 54.600666976


==> plots_data/parameter_plus/plus_min.csv <==
bits/seed bucket_size100 bits/key
8 525 2.115097736
9 555 2.03176112
10 610 1.981032624
11 670 1.954191344
12 705 1.940548304


==> plots_data/parameter_pluswrap/1pluswrap2_10.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 10 200 5.036112896 183.999439076 53.857487802
100000000 10 205 4.91472664 184.662666982 54.007422036
100000000 10 210 4.79920512 188.945993516 47.602996578
100000000 10 215 4.689126336 194.689913308 41.59286466
100000000 10 220 4.584064112 189.682909504 40.33363294
100000000 10 225 4.483703952 186.550598474 42.385348414
100000000 10 230 4.387851136 190.911162802 44.340272602
100000000 10 235 4.296062976 191.46662701 41.11318643
100000000 10 240 4.208178128 193.877863824 39.476627948
100000000 10 245 4.12384584 191.16894917 38.10447824
100000000 10 250 4.043030816 180.443440734 33.799712672
100000000 10 255 3.965388304 180.589542706 33.417057084
100000000 10 260 3.890898976 151.807438916 40.593312978
100000000 10 265 3.81916888 152.625139196 39.912778764
100000000 10 270 3.75013728 154.449008218 32.929354868
100000000 10 275 3.683760976 150.901818898 36.40635611
100000000 10 280 3.619605488 149.155434986 33.477773606
100000000 10 285 3.557909696 156.21341455 39.30830044
100000000 10 290 3.498384672 160.89844881 40.347792948
100000000 10 295 3.440872512 145.94062912 39.78358739
100000000 10 300 3.385402112 148.847396542 39.396038892
100000000 10 305 3.331782096 155.902380094 43.49192706
100000000 10 310 3.279738208 155.190908264 43.502684598
100000000 10 315 3.229598576 152.188593302 42.723695304
100000000 10 320 3.180910848 143.036258024 42.753799442
100000000 10 325 3.133839936 145.540167608 44.904536376
100000000 10 330 3.0881768 146.092883096 40.31540988
100000000 10 335 3.043988128 151.031683748 37.793816592
100000000 10 340 3.001049344 154.97357366 38.556918044
100000000 10 345 2.95954656 148.599644024 37.981272472
100000000 10 350 2.919168656 146.371781808 41.625381786
100000000 10 355 2.879957296 144.00756722 41.693592152
100000000 10 360 2.841914816 156.717876906 37.342758918
100000000 10 365 2.805063968 145.813900786 38.706770712
100000000 10 370 2.769137248 150.311648684 36.44169791
100000000 10 375 2.734169568 152.375591158 39.319716766
100000000 10 380 2.700261232 142.553542544 38.402121706
100000000 10 385 2.667178656 153.140062816 38.26895624
100000000 10 390 2.635141504 150.669334562 39.316096494
100000000 10 395 2.603831392 145.023519668 34.327666504
100000000 10 400 2.57344424 141.87075965 39.055166
100000000 10 405 2.54380992 140.082159148 39.822885048
100000000 10 410 2.514810448 138.87703573 41.317251084
100000000 10 415 2.486742896 150.69332227 39.023801274
100000000 10 420 2.459278512 148.837789486 39.741289946
100000000 10 425 2.432537088 144.20166323 35.47387165
100000000 10 430 2.40638296 141.839369672 37.913818434
100000000 10 435 2.380958384 139.850396312 41.879214104
100000000 10 440 2.355959936 157.36773453 37.22365092
100000000 10 445 2.331788816 143.70390493 35.136491572
100000000 10 450 2.3082408 159.668562894 33.875075436
100000000 10 455 2.285243152 148.227953392 35.294612528
100000000 10 460 2.262626672 156.036179462 38.681827324
100000000 10 465 2.240696672 158.636278586 37.390505206
100000000 10 470 2.218914336 155.702460652 34.618035478
100000000 10 475 2.198051248 140.9893663 43.28125448
100000000 10 480 2.177675168 141.79461816 45.233622414
100000000 10 485 2.157727472 141.173541056 42.72152466
100000000 10 490 2.13848896 158.55243735 37.733183194
100000000 10 495 2.119668832 158.32665593 35.682025364
100000000 10 500 2.101552368 142.904027262 39.942846666
100000000 10 505 2.084003488 148.943964786 40.011058212
100000000 10 510 2.067109264 158.158242878 38.621883804
100000000 10 515 2.051059648 147.567037206 35.018141864
100000000 10 520 2.03576352 147.955753476 34.753760246
100000000 10 525 2.021318288 152.587969226 38.944459108
100000000 10 530 2.007763792 162.029905684 40.125610268
100000000 10 535 1.994886848 150.68831718 37.34313653
100000000 10 540 1.983116336 157.317246278 41.49927332
100000000 10 545 1.972259072 154.016935656 38.829124744
100000000 10 550 1.962667488 146.88759507 40.429740238
100000000 10 555 1.953993664 165.40118909 38.812142866
100000000 10 560 1.945680688 155.389902054 38.094781232
100000000 10 565 1.937920608 155.381881444 44.122533948
100000000 10 570 1.931042752 147.593713104 40.789017764
100000000 10 575 1.925174688 151.849746228 42.84110539
100000000 10 580 1.919921184 165.41903625 39.186544434
100000000 10 585 1.915623008 151.360641736 37.805742108
100000000 10 590 1.9120656 156.923392122 42.026967436
100000000 10 595 1.909179088 154.790998406 41.575309254
100000000 10 600 1.907151264 163.518517768 41.556395248
100000000 10 605 1.905686192 155.177631118 41.677697058
100000000 10 610 1.904745216 160.606284304 41.58792729
100000000 10 615 1.903895952 153.94700686 41.075312874
100000000 10 620 1.90241368 159.35256582 39.199097804
100000000 10 625 1.90141584 164.775531996 40.730044354
100000000 10 630 1.900921776 159.26516865 41.95022824
100000000 10 635 1.900851664 157.699619532 48.811023566
100000000 10 640 1.901326128 154.248494306 50.801952576
100000000 10 645 1.901989632 165.104628364 41.692339466
100000000 10 650 1.903271488 167.701226556 44.501835328
100000000 10 655 1.90472512 159.55932981 47.887507728
100000000 10 660 1.906726448 157.010151994 48.797863018
100000000 10 665 1.909054256 168.931462232 46.27396786
100000000 10 670 1.911569632 166.022684464 48.116820364
100000000 10 675 1.91458224 159.110725296 56.363696032
100000000 10 680 1.917705824 160.994099248 52.506759608
100000000 10 685 1.921428544 167.673573236 50.709343336
100000000 10 690 1.92488888 166.597704922 51.446210748
100000000 10 695 1.926820256 176.60395604 54.723248962
100000000 10 700 1.928933264 167.012870782 49.11726591
100000000 10 705 1.93116752 158.876391164 56.002209932
100000000 10 710 1.93383936 175.35619721 49.339500758
100000000 10 715 1.936659328 163.262616832 56.104477494
100000000 10 720 1.939637968 172.086602412 52.39503394
100000000 10 725 1.942886128 169.154040932 52.815334194
100000000 10 730 1.946353792 169.487714846 52.885498462
100000000 10 735 1.950138912 165.229265328 61.27726843
100000000 10 740 1.954004336 172.603769446 58.140785166
100000000 10 745 1.957885648 175.972959462 53.335525074
100000000 10 750 1.962302368 169.146141334 54.911196968
100000000 10 755 1.966777952 173.31042607 58.964277364
100000000 10 760 1.971420192 167.772750212 58.433224904
100000000 10 765 1.976268352 169.301435932 59.80794405599999
100000000 10 770 1.981386592 168.416401652 58.734857502
100000000 10 775 1.986637136 156.101253422 56.833761588
100000000 10 780 1.99202584 172.220160666 50.875464486
100000000 10 785 1.997598608 160.551566988 54.329702866
100000000 10 790 2.00354072 154.710184174 50.855469026
100000000 10 795 2.009450096 155.449286142 56.54155778
100000000 10 800 2.01562992 111.680095768 28.518401006


==> plots_data/parameter_pluswrap/1pluswrap2_11.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 11 200 5.532285792 201.262876254 56.334721598
100000000 11 205 5.39867392 203.587709418 48.449058734
100000000 11 210 5.27147232 209.285543512 41.936922294
100000000 11 215 5.150315696 205.435737716 48.593152488
100000000 11 220 5.034620432 212.476885582 42.208012854
100000000 11 225 4.92408448 206.817026834 45.881420262
100000000 11 230 4.818466768 208.807543232 45.80918526
100000000 11 235 4.717377376 209.888596332 37.497944682
100000000 11 240 4.620595504 210.762632466 40.711347778
100000000 11 245 4.527705072 199.473318092 33.834315928
100000000 11 250 4.438640016 201.320398588 34.880022928
100000000 11 255 4.353017392 210.855083964 38.42495496
100000000 11 260 4.270880592 167.023839714 37.666630998
100000000 11 265 4.1918096 161.1312851 36.212516606
100000000 11 270 4.115678608 158.31531448 36.357479486
100000000 11 275 4.042440128 165.427230718 32.749565166
100000000 11 280 3.971742544 165.479859418 34.132410274
100000000 11 285 3.903654976 173.449443002 38.269309732
100000000 11 290 3.837950848 164.172529202 38.810070416
100000000 11 295 3.774433632 176.686634748 40.73111377
100000000 11 300 3.713233136 173.70476645 41.169029262
100000000 11 305 3.654064112 176.648686896 39.771196268
100000000 11 310 3.596678032 160.98315645 35.755109702
100000000 11 315 3.54142768 171.072060864 44.953496744
100000000 11 320 3.487709744 159.909711178 37.757440222
100000000 11 325 3.435769712 162.187502546 41.81807894
100000000 11 330 3.385459072 156.647851416 42.650139586
100000000 11 335 3.33667312 154.818842768 37.97161934
100000000 11 340 3.289211152 154.06751288 38.361336398
100000000 11 345 3.243275968 158.654558882 39.26796379
100000000 11 350 3.19868312 156.417793126 39.018340172
100000000 11 355 3.155266256 162.310204716 34.496205148
100000000 11 360 3.11321048 158.670083938 35.155365776
100000000 11 365 3.072392752 155.625901202 32.175844432
100000000 11 370 3.032618768 170.499091272 38.468870684
100000000 11 375 2.993994464 154.122720676 38.644650226
100000000 11 380 2.95643784 158.840861656 36.787072002
100000000 11 385 2.919840768 157.70312287 34.931042542
100000000 11 390 2.884368192 170.710883842 37.199435332
100000000 11 395 2.849715744 170.261617168 34.850134276
100000000 11 400 2.81601736 154.543217874 35.047421856
100000000 11 405 2.78326016 157.25959638 41.604839204
100000000 11 410 2.751041088 156.952629916 40.237914344
100000000 11 415 2.720010544 155.528762356 39.465078066
100000000 11 420 2.689620128 174.580256182 33.528026992
100000000 11 425 2.660011312 168.874201932 35.686444466
100000000 11 430 2.631105632 163.77526256 33.160323
100000000 11 435 2.602953648 172.944095768 33.690748346
100000000 11 440 2.57530536 163.353131846 32.116232826
100000000 11 445 2.54848048 154.56778485 37.20302597
100000000 11 450 2.522373568 154.606133638 42.878030086
100000000 11 455 2.496867792 165.32989447 30.356809252
100000000 11 460 2.47180824 165.220279334 41.253141398
100000000 11 465 2.447543392 162.633534872 31.442590502
100000000 11 470 2.42353744 161.938941814 31.626249448
100000000 11 475 2.400274144 160.311943776 42.13541239
100000000 11 480 2.377704208 173.459338166 36.151614864
100000000 11 485 2.35533024 167.523165548 40.333026116
100000000 11 490 2.333657376 159.426404268 33.601142258
100000000 11 495 2.312200784 164.779535188 36.45377728
100000000 11 500 2.291359488 171.638929662 34.668512922
100000000 11 505 2.270810192 168.40617821 34.37817621
100000000 11 510 2.250664496 159.68105849 37.131529744
100000000 11 515 2.231133088 169.787899836 34.41346046
100000000 11 520 2.21199112 169.846960288 35.384107674
100000000 11 525 2.19320256 166.053057758 34.909145824
100000000 11 530 2.174924624 160.204883456 36.63816959
100000000 11 535 2.156694624 163.085911696 36.52083714
100000000 11 540 2.138978496 175.278993166 37.080793074
100000000 11 545 2.121688416 162.05859734 42.266242388
100000000 11 550 2.104904336 163.71344333 39.522789318
100000000 11 555 2.088277392 167.24334521 40.71279184
100000000 11 560 2.071970384 169.392949158 32.248298124
100000000 11 565 2.056152048 168.816228096 34.028625282
100000000 11 570 2.040582144 172.016659554 37.251576866
100000000 11 575 2.025266944 172.963299586 37.696920604
100000000 11 580 2.010362896 168.494393562 33.550237878
100000000 11 585 1.995754896 175.173501198 38.418560608
100000000 11 590 1.981845424 177.740858438 37.362070356
100000000 11 595 1.967985104 185.701475032 38.22055063
100000000 11 600 1.954691712 186.64630981 31.969612058000003
100000000 11 605 1.942058432 183.310298498 35.579750788
100000000 11 610 1.929810832 182.686060594 38.48566215
100000000 11 615 1.91832312 186.147194352 34.04569975
100000000 11 620 1.907759024 185.338691498 34.494893914
100000000 11 625 1.897867728 188.98952047 38.208848992
100000000 11 630 1.889026848 196.543191322 34.247456204
100000000 11 635 1.881065088 194.352092558 32.787491
100000000 11 640 1.874147264 195.727909406 36.81176968
100000000 11 645 1.867371216 202.92559045 35.577304754
100000000 11 650 1.861574528 193.058103204 33.56511552
100000000 11 655 1.856583984 190.940168164 35.35064388
100000000 11 660 1.852723664 194.854611544 32.675983806
100000000 11 665 1.849612864 193.038753198 36.719859004
100000000 11 670 1.847262096 195.14510869 37.091472662
100000000 11 675 1.8456936 201.467687662 38.013420272
100000000 11 680 1.844742736 205.933325582 37.564056696
100000000 11 685 1.844510256 209.288258298 37.127681824
100000000 11 690 1.84495728 210.248757764 35.890183584
100000000 11 695 1.84586168 208.126093064 36.626211742
100000000 11 700 1.846975536 208.753035566 38.569135964
100000000 11 705 1.847205056 212.52501797 38.037938188
100000000 11 710 1.84793832 209.892545846 39.807161076
100000000 11 715 1.848986512 211.430199542 42.77330911
100000000 11 720 1.850570624 215.797535524 37.047832568
100000000 11 725 1.852471296 210.348013692 42.34472886
100000000 11 730 1.854700688 202.442879584 38.949199358
100000000 11 735 1.857245728 203.340925376 41.01498621
100000000 11 740 1.860269232 216.772387398 39.069934912
100000000 11 745 1.86345792 205.096969906 43.74995736
100000000 11 750 1.867017808 221.013428374 40.318535414
100000000 11 755 1.8707756 211.533603802 40.180912616
100000000 11 760 1.874791216 216.160959096 44.816513236
100000000 11 765 1.87915 207.572499972 38.425236378
100000000 11 770 1.883923776 204.324379054 41.081315148
100000000 11 775 1.888823488 210.687360464 36.767986118
100000000 11 780 1.89215408 206.421772614 41.644401724
100000000 11 785 1.895279632 205.602824688 43.657511952
100000000 11 790 1.898632976 196.819263368 42.563273974
100000000 11 795 1.90203632 198.60016755 38.220246436
100000000 11 800 1.905853984 146.639745132 21.74463709


==> plots_data/parameter_pluswrap/1pluswrap2_12.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 12 200 6.019424544 208.865374708 41.535030538
100000000 12 205 5.873352784 218.23921684 48.43139579
100000000 12 210 5.734277392 216.33587979 49.851296264
100000000 12 215 5.601768608 211.12832933 35.096103838
100000000 12 220 5.47526336 216.795942736 45.376540802
100000000 12 225 5.35434832 218.965822006 45.566790116
100000000 12 230 5.23881312 220.384874078 44.711626476
100000000 12 235 5.12819576 213.236150962 39.629887286
100000000 12 240 5.022126624 215.938836308 43.054110904
100000000 12 245 4.920489072 195.268659124 32.70519803
100000000 12 250 4.822899088 210.43855121 36.925471388
100000000 12 255 4.729214416 202.919092232 33.628920568
100000000 12 260 4.639081824 170.706679376 39.157259336
100000000 12 265 4.552472544 172.753034404 37.533336844
100000000 12 270 4.468971472 181.581942496 34.004824184
100000000 12 275 4.388672672 177.316342616 31.215887506
100000000 12 280 4.311177792 173.80572214 32.575281984
100000000 12 285 4.236379632 170.79340536 38.165016814
100000000 12 290 4.164276 177.884527504 32.54407626
100000000 12 295 4.094579296 175.849970786 34.27401258
100000000 12 300 4.027320096 183.76742238 39.670450846
100000000 12 305 3.962271024 182.681990782 39.991406682
100000000 12 310 3.899237824 172.956865456 39.148543594
100000000 12 315 3.83830544 173.295233008 36.133421288
100000000 12 320 3.779272752 172.521389802 36.571451838
100000000 12 325 3.72206888 170.992744382 34.869271322
100000000 12 330 3.666579632 180.352244242 34.710463884
100000000 12 335 3.612808496 178.739722038 35.569857838
100000000 12 340 3.560596304 165.610561342 34.534142342
100000000 12 345 3.510014448 166.830965928 33.797438104
100000000 12 350 3.4608148 170.959950342 37.50740718
100000000 12 355 3.412962192 170.291089958 37.414735222
100000000 12 360 3.366536544 161.956576488 33.301406866
100000000 12 365 3.321402896 169.855657506 36.754389942
100000000 12 370 3.277510576 171.785224998 36.221899302
100000000 12 375 3.234866464 169.89650858 34.966527272
100000000 12 380 3.193240208 160.425981748 35.626693046
100000000 12 385 3.15282904 169.2049996 34.582956766
100000000 12 390 3.11349288 165.08916398 38.79673295
100000000 12 395 3.075142336 164.281639628 39.196680492
100000000 12 400 3.037625952 177.206602512 32.143501724
100000000 12 405 3.001290352 176.01002696 33.088847852
100000000 12 410 2.965673728 161.782013436 35.640334226
100000000 12 415 2.93112312 169.452041186 39.856115534
100000000 12 420 2.897262496 164.597747042 41.458700734
100000000 12 425 2.864336288 164.937715984 40.356107082
100000000 12 430 2.832053456 175.45684745 33.705696764
100000000 12 435 2.800750816 174.119201082 33.800480808
100000000 12 440 2.76986728 160.294258768 33.395099044
100000000 12 445 2.739902576 165.594179118 37.81752536
100000000 12 450 2.71071648 173.985565308 33.661623484
100000000 12 455 2.682035072 175.209335778 38.630056174
100000000 12 460 2.654037376 172.422474898 38.275349486
100000000 12 465 2.626856832 169.746627038 33.99415667
100000000 12 470 2.599857024 171.505389154 35.251856022
100000000 12 475 2.57383536 176.314247202 35.28011839
100000000 12 480 2.548239216 176.375585886 36.253933434
100000000 12 485 2.523200832 171.754801288 35.030152894
100000000 12 490 2.498679408 178.514313866 31.140134194
100000000 12 495 2.474555056 163.290086548 34.9946595
100000000 12 500 2.451009824 172.186159234 33.02163885
100000000 12 505 2.42784032 177.064856726 34.724048622
100000000 12 510 2.405342496 167.95565138 37.105925884
100000000 12 515 2.383190704 177.227895466 35.277843096
100000000 12 520 2.361512976 176.727062398 34.153300198
100000000 12 525 2.340272816 170.647498748 35.311530914
100000000 12 530 2.319529424 166.75384066 40.067888748
100000000 12 535 2.299044592 180.457511104 32.846978056
100000000 12 540 2.278909536 183.719152964 34.590519716
100000000 12 545 2.259312352 172.262449864 29.950421608
100000000 12 550 2.240097856 176.245665232 31.399613952
100000000 12 555 2.22125616 189.994237608 32.524187312
100000000 12 560 2.202724656 177.050831148 36.496589924
100000000 12 565 2.184557616 183.644885418 33.388413084
100000000 12 570 2.166746064 184.646124768 37.14909757
100000000 12 575 2.14916904 185.597298092 33.0471217
100000000 12 580 2.131975904 181.704997902 32.554938022
100000000 12 585 2.115050672 194.772240672 34.91557404
100000000 12 590 2.098588448 192.766228116 35.112285828
100000000 12 595 2.082365536 182.376741006 32.56761231
100000000 12 600 2.06631824 198.344914198 31.862434604
100000000 12 605 2.050736032 180.85215311 32.44027047
100000000 12 610 2.035217024 190.54073671 33.541535492
100000000 12 615 2.02018544 189.734015434 33.148280988
100000000 12 620 2.005386288 194.017878936 31.97422743
100000000 12 625 1.99090184 194.32068018 32.756948378
100000000 12 630 1.976543296 204.410367988 35.011133556
100000000 12 635 1.962716896 199.086912454 33.717263202
100000000 12 640 1.949226768 207.174333904 32.392233814
100000000 12 645 1.936055312 208.590265714 28.66821207
100000000 12 650 1.923260736 214.872876528 33.856769236
100000000 12 655 1.911276528 211.58050005 30.970545166
100000000 12 660 1.89990736 215.823395452 36.725226728
100000000 12 665 1.889219168 221.132621076 31.085956434
100000000 12 670 1.879186416 224.439265362 35.15491203
100000000 12 675 1.87005024 234.118700548 32.105639136
100000000 12 680 1.861822736 234.178392946 30.098058182
100000000 12 685 1.854632272 243.663071846 31.638345132
100000000 12 690 1.848372032 237.10335546 30.432618448
100000000 12 695 1.8430288 240.05845891400003 31.958560846
100000000 12 700 1.838701616 249.574473462 30.252470152
100000000 12 705 1.835075024 245.19454360000003 31.530419964
100000000 12 710 1.832372528 239.388181918 30.57944727
100000000 12 715 1.830348752 244.278637512 30.725276124
100000000 12 720 1.827935488 251.48919525 31.84703859
100000000 12 725 1.825841104 244.840910096 33.481819542
100000000 12 730 1.824444848 250.59443977 29.163117906
100000000 12 735 1.8234372 252.86906229 32.812478602
100000000 12 740 1.822834736 258.889439294 35.289216094
100000000 12 745 1.82284536 258.006350024 32.171371276
100000000 12 750 1.823171696 249.091747944 33.772231392
100000000 12 755 1.823845104 255.09378884 37.536823376
100000000 12 760 1.82507176 245.171245254 30.379261986000003
100000000 12 765 1.826486384 260.20863254 28.529365184
100000000 12 770 1.828411344 261.246997778 30.876735156
100000000 12 775 1.829166464 240.63242778 31.79593679
100000000 12 780 1.829897952 250.029073116 32.89712105
100000000 12 785 1.831113888 242.83053707400003 34.34273462
100000000 12 790 1.832469024 240.113799184 29.571166552
100000000 12 795 1.834175648 224.635333858 24.488759806
100000000 12 800 1.836103408 183.896832864 21.109827918


==> plots_data/parameter_pluswrap/1pluswrap2_4.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 4 200 3.017443712 172.798390554 75.36247377
100000000 4 205 2.981797072 175.232982694 79.305135952
100000000 4 210 2.948959232 170.941840024 76.04390322
100000000 4 215 2.918824784 178.442628806 84.73965429
100000000 4 220 2.891023216 168.712063268 80.52731362
100000000 4 225 2.865354176 165.72996179 77.854104704
100000000 4 230 2.841887184 180.808079824 88.07572358
100000000 4 235 2.820508976 172.394435428 89.01605588
100000000 4 240 2.80115752 172.119224528 92.209079014
100000000 4 245 2.783337872 168.367363492 97.811729652
100000000 4 250 2.767513216 167.341849552 93.957135972
100000000 4 255 2.753030288 170.180795776 101.962768882
100000000 4 260 2.740099344 142.183776306 94.756805148
100000000 4 265 2.728999008 143.571973206 97.336963022
100000000 4 270 2.718981872 145.261173842 98.589552806
100000000 4 275 2.710254896 149.783802554 97.236871268
100000000 4 280 2.702672048 144.18387467 103.271122762
100000000 4 285 2.69676464 144.902718176 101.057302286
100000000 4 290 2.69164368 143.887346898 101.287839264
100000000 4 295 2.687581104 147.929481634 107.21439971
100000000 4 300 2.684483376 148.525523136 108.571807478
100000000 4 305 2.680866352 144.61841277 113.084046286
100000000 4 310 2.674271424 145.410020204 117.236720402
100000000 4 315 2.668471872 143.465512118 116.759181418
100000000 4 320 2.663463024 148.508361932 118.242779454
100000000 4 325 2.659426528 147.516656482 121.015975478
100000000 4 330 2.655880208 142.87081123 125.803103468
100000000 4 335 2.65315728 140.759836704 124.972121754
100000000 4 340 2.651236832 143.020830476 125.668146944
100000000 4 345 2.649971072 155.335357094 123.806993898
100000000 4 350 2.64931568 156.056943266 126.354738284
100000000 4 355 2.649263648 154.90626983 123.642154322
100000000 4 360 2.649700976 152.876094506 122.56874426199998
100000000 4 365 2.650969856 150.678177104 129.019963102
100000000 4 370 2.652704384 152.062621124 132.727901344
100000000 4 375 2.655012064 151.482349042 133.691342992
100000000 4 380 2.657489456 150.224622466 128.046140526
100000000 4 385 2.6609944 150.762425036 134.828109338
100000000 4 390 2.664711472 158.555118994 138.065926714
100000000 4 395 2.668945792 156.420882226 137.328530352
100000000 4 400 2.673405328 148.419793384 148.980971266
100000000 4 405 2.678508192 150.21760236 140.96358621
100000000 4 410 2.68386544 149.415498632 146.92427254
100000000 4 415 2.689514624 160.83602277 142.251653656
100000000 4 420 2.695685424 161.035438526 143.73775146
100000000 4 425 2.7019748 155.853810192 149.259372658
100000000 4 430 2.70861208 162.307867014 150.489044228
100000000 4 435 2.715849408 160.969359322 151.363573736
100000000 4 440 2.722967568 152.296114882 152.544396436
100000000 4 445 2.73035144 154.213063832 151.659232046
100000000 4 450 2.738273808 155.469365556 154.149362848
100000000 4 455 2.746099936 156.14925719 153.619337706
100000000 4 460 2.75420472 153.6353471 158.164962268
100000000 4 465 2.762514672 155.251986684 160.982386874
100000000 4 470 2.770831152 158.06339117 160.536854228
100000000 4 475 2.779282064 154.309691294 158.623359882
100000000 4 480 2.788323808 160.036431228 163.110634606
100000000 4 485 2.79720984 154.392088056 163.030597654
100000000 4 490 2.802442448 162.191595156 167.93672588
100000000 4 495 2.804207392 163.214287918 171.47791665
100000000 4 500 2.806200016 160.846151618 168.384708198
100000000 4 505 2.808297808 163.403173006 171.428916984
100000000 4 510 2.810513904 153.754133984 173.02859683
100000000 4 515 2.812735072 160.843357936 180.399254964
100000000 4 520 2.815383696 160.286232256 178.230769366
100000000 4 525 2.81782472 162.934283404 174.78110766
100000000 4 530 2.820523392 163.379446314 177.738759216
100000000 4 535 2.823199072 164.238459676 178.950652834
100000000 4 540 2.826060592 161.643893644 184.282685622
100000000 4 545 2.829119408 159.741526502 183.911173696
100000000 4 550 2.83203512 162.031931674 185.008430908
100000000 4 555 2.835293536 171.16841655 182.544128852
100000000 4 560 2.838534448 162.899631414 184.332006452
100000000 4 565 2.8417148 169.613811006 187.799655054
100000000 4 570 2.8452376 167.104396722 191.133137032
100000000 4 575 2.84887424 164.09994242 195.128138278
100000000 4 580 2.852262992 162.795464094 196.777709228
100000000 4 585 2.855920368 164.272937684 192.349460608
100000000 4 590 2.859701312 168.561205276 193.801794914
100000000 4 595 2.863399408 173.923792014 197.828474296
100000000 4 600 2.867425952 167.940917354 195.431772614
100000000 4 605 2.87143672 166.418040944 200.033114292
100000000 4 610 2.875445696 166.479994888 199.074373896
100000000 4 615 2.87942376 173.986579802 195.608591364
100000000 4 620 2.883530576 171.013362736 206.043282564
100000000 4 625 2.887903104 175.873091942 202.762618666
100000000 4 630 2.891937296 173.344071828 201.372625342
100000000 4 635 2.89636736 171.5349646 199.249318906
100000000 4 640 2.900710368 172.216078234 207.845961364
100000000 4 645 2.905011264 170.684468226 206.305910936
100000000 4 650 2.909473024 172.81214803 204.02134441
100000000 4 655 2.914022336 174.060427348 203.843820898
100000000 4 660 2.91857328 175.204329442 205.920681
100000000 4 665 2.92313672 175.06887787 212.085484746
100000000 4 670 2.927751904 173.609937196 207.073458694
100000000 4 675 2.932199568 176.268407192 204.39149581
100000000 4 680 2.93699888 176.75337943 212.982445572
100000000 4 685 2.941454256 179.583198856 211.676726026
100000000 4 690 2.946069872 177.11717622 212.647902714
100000000 4 695 2.95082512 180.851187714 213.601016302
100000000 4 700 2.955576576 181.903621312 217.067614624
100000000 4 705 2.960400448 178.810423446 219.531524266
100000000 4 710 2.965044368 178.86745116 212.35462339
100000000 4 715 2.969866944 176.767404702 220.892304308
100000000 4 720 2.97438728 181.307237072 215.149231966
100000000 4 725 2.979169136 181.654836738 221.602658646
100000000 4 730 2.983967424 182.85253698 219.820061918
100000000 4 735 2.98858752 183.015986686 221.605829834
100000000 4 740 2.993221776 181.788178756 223.48909591
100000000 4 745 2.998211056 184.816696436 221.028351262
100000000 4 750 3.002647152 186.391550702 223.527071776
100000000 4 755 3.007619104 189.28054733 225.625432864
100000000 4 760 3.012352608 186.338653508 223.140965004
100000000 4 765 3.01711312 185.940496868 221.448552234
100000000 4 770 3.022038496 185.216315356 216.524871672
100000000 4 775 3.026661248 183.070731122 207.88413705
100000000 4 780 3.031234768 183.149236176 199.539370374
100000000 4 785 3.036009728 181.194399464 194.015584262
100000000 4 790 3.040812592 177.145585642 193.6080032
100000000 4 795 3.045606976 171.525240774 182.406571586
100000000 4 800 3.049990528 133.861250404 93.868330006


==> plots_data/parameter_pluswrap/1pluswrap2_5.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 5 200 3.127173696 163.043772972 51.45721853
100000000 5 205 3.0748484 166.995563276 58.546975224
100000000 5 210 3.026117664 165.731111324 55.954936644
100000000 5 215 2.980824928 173.774022328 62.738653822
100000000 5 220 2.938918736 174.87008281 65.076196696
100000000 5 225 2.90021184 173.394850468 70.65314698
100000000 5 230 2.86404976 177.722743048 64.21798405
100000000 5 235 2.83078888 165.180879226 63.64159913200001
100000000 5 240 2.800092096 169.88591934 70.411223814
100000000 5 245 2.771866816 167.221129584 72.513600824
100000000 5 250 2.745946496 169.040524206 72.652355062
100000000 5 255 2.722235232 158.485612378 64.369175978
100000000 5 260 2.700584064 136.765812594 69.859457362
100000000 5 265 2.681059728 136.503635012 74.352970972
100000000 5 270 2.66355416 134.231937482 72.642709476
100000000 5 275 2.647722144 136.781919464 74.753083884
100000000 5 280 2.633384208 149.086373136 69.173430954
100000000 5 285 2.62013296 139.966935098 74.25134641
100000000 5 290 2.605255664 147.196254408 73.85429065
100000000 5 295 2.59185728 147.4847875 74.595383132
100000000 5 300 2.579772032 147.87586622 75.519589984
100000000 5 305 2.568934992 146.092509512 76.585098338
100000000 5 310 2.559298192 147.667326724 82.635722064
100000000 5 315 2.551015872 145.22582395 86.097098768
100000000 5 320 2.543848736 139.668907142 80.081923146
100000000 5 325 2.537591808 137.002301484 86.12561595
100000000 5 330 2.532444672 136.437576546 91.27309575
100000000 5 335 2.528242736 133.72626361 95.495573124
100000000 5 340 2.525069136 146.53575107 85.780670966
100000000 5 345 2.522944912 145.122235726 85.91332099
100000000 5 350 2.52166976 142.572158432 88.889699524
100000000 5 355 2.521026832 139.250684244 93.821730398
100000000 5 360 2.5213948 145.068702916 93.649763028
100000000 5 365 2.522610816 144.778718798 95.553689214
100000000 5 370 2.524626912 138.157647158 100.436863352
100000000 5 375 2.527482832 141.30041171 103.724693282
100000000 5 380 2.53077144 142.894349612 98.440842802
100000000 5 385 2.534987168 151.385949942 97.620082192
100000000 5 390 2.539876848 145.115230994 97.93382474
100000000 5 395 2.545496352 140.49285116 105.236501982
100000000 5 400 2.551621344 140.416778578 104.60549825
100000000 5 405 2.558357808 143.191140742 106.376887096
100000000 5 410 2.564367008 142.103017934 112.35663188
100000000 5 415 2.56631 141.129115514 113.149360688
100000000 5 420 2.568518864 147.407208526 112.008176842
100000000 5 425 2.571440128 147.018852868 120.371606726
100000000 5 430 2.574467984 145.874557296 119.473911264
100000000 5 435 2.578302128 148.122886154 121.614269914
100000000 5 440 2.582108528 148.607119476 121.56856978999998
100000000 5 445 2.586579216 149.231302124 123.699493074
100000000 5 450 2.591410992 146.129914148 122.86293356199998
100000000 5 455 2.596121728 150.132142 125.520419182
100000000 5 460 2.601589904 157.861215356 125.877248148
100000000 5 465 2.60716976 151.157124948 123.62018126600002
100000000 5 470 2.612908288 146.225485766 128.149103818
100000000 5 475 2.618905616 150.263365962 134.694684904
100000000 5 480 2.62504496 152.050556774 132.209553838
100000000 5 485 2.63143784 146.768290128 135.249242608
100000000 5 490 2.63798496 157.875181264 136.009309688
100000000 5 495 2.644708992 153.024603576 137.2457717
100000000 5 500 2.651738784 159.465415364 132.94680332
100000000 5 505 2.658659088 148.901771358 140.890409192
100000000 5 510 2.665790112 149.146199316 142.435661468
100000000 5 515 2.672842864 153.512281496 144.149239122
100000000 5 520 2.680139888 160.073847688 139.982172794
100000000 5 525 2.687573104 159.693484786 143.199304312
100000000 5 530 2.694967504 153.06137751 145.650278864
100000000 5 535 2.7025604 149.314855998 153.466564482
100000000 5 540 2.71036824 153.881484236 150.721322014
100000000 5 545 2.718149376 154.086326968 149.643974942
100000000 5 550 2.7257044 156.891999126 154.490382024
100000000 5 555 2.733778096 155.742494148 153.37846388
100000000 5 560 2.74178824 162.272458282 149.435346358
100000000 5 565 2.74977312 154.129138302 153.116784616
100000000 5 570 2.75778616 154.031280862 161.885779774
100000000 5 575 2.765985152 158.681029674 160.672735408
100000000 5 580 2.77443776 159.972793568 154.043979748
100000000 5 585 2.782707648 160.843196256 158.860112148
100000000 5 590 2.79113208 161.248932776 157.496820052
100000000 5 595 2.799551472 153.644897104 163.224488112
100000000 5 600 2.808074832 158.786659088 163.682042364
100000000 5 605 2.814540192 160.468973398 169.219585094
100000000 5 610 2.8167924 161.605124872 168.591570678
100000000 5 615 2.819232944 158.158743008 177.51174109
100000000 5 620 2.821697312 165.733203552 169.957689966
100000000 5 625 2.824199856 162.331466034 171.247914788
100000000 5 630 2.826841024 165.263784896 176.350183844
100000000 5 635 2.829375456 165.888983732 174.814649852
100000000 5 640 2.832086176 170.382047498 175.366927882
100000000 5 645 2.834885184 167.316198962 177.836742246
100000000 5 650 2.837626432 166.410580812 178.315726572
100000000 5 655 2.840392608 161.198107586 185.796496774
100000000 5 660 2.84332912 170.769440898 178.138474048
100000000 5 665 2.846384688 168.598959786 179.092744978
100000000 5 670 2.84916232 173.657936316 187.659157716
100000000 5 675 2.852201584 169.268359808 187.682291114
100000000 5 680 2.855202032 165.238930898 180.976700756
100000000 5 685 2.85823256 167.194605372 185.67743201
100000000 5 690 2.86127968 171.35570545 188.768115466
100000000 5 695 2.864477488 168.649853518 186.018658704
100000000 5 700 2.867563632 170.597183216 189.749271464
100000000 5 705 2.870705728 171.804395962 192.725978128
100000000 5 710 2.873841904 168.543343322 187.631822956
100000000 5 715 2.877045136 170.389366132 191.928354472
100000000 5 720 2.880115232 172.735012986 182.794710012
100000000 5 725 2.883323888 169.688142062 194.197526318
100000000 5 730 2.886447872 171.312119806 196.68322281
100000000 5 735 2.889676784 176.205604472 195.915905226
100000000 5 740 2.892806544 178.57744499 193.846207682
100000000 5 745 2.895984288 172.869892212 198.296958768
100000000 5 750 2.899088944 174.372847852 195.840541032
100000000 5 755 2.902356176 178.151047168 199.743166868
100000000 5 760 2.905539568 171.105720632 196.887243128
100000000 5 765 2.90883344 171.011665164 197.372678054
100000000 5 770 2.911799552 169.66401578 195.842234168
100000000 5 775 2.915027168 175.275921708 182.919246574
100000000 5 780 2.918256 171.322649168 174.349225834
100000000 5 785 2.921646224 167.188773686 162.151508762
100000000 5 790 2.924508624 157.403980962 146.590019724
100000000 5 795 2.927869552 164.223202102 153.676876256
100000000 5 800 2.931101712 130.635986876 101.337617196


==> plots_data/parameter_pluswrap/1pluswrap2_6.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 6 200 3.411667312 174.96353031 56.532443196
100000000 6 205 3.341262336 180.471430964 50.449048988
100000000 6 210 3.274624704 178.397548346 56.472110712
100000000 6 215 3.211818544 170.314362344 46.615647036
100000000 6 220 3.152378832 171.890619824 56.59312824
100000000 6 225 3.096095616 170.717974706 57.746154996
100000000 6 230 3.043069264 174.771805594 58.374675762
100000000 6 235 2.993050848 173.479257082 56.80589101
100000000 6 240 2.94590496 171.71429946 49.833817558
100000000 6 245 2.901527616 176.617381392 51.605478816
100000000 6 250 2.859712288 174.131078614 52.308255444
100000000 6 255 2.820380928 166.564748254 47.981968254
100000000 6 260 2.7834952 135.169306532 54.065717692
100000000 6 265 2.749112496 150.628247374 50.302603502
100000000 6 270 2.71682224 146.665068786 51.231994586
100000000 6 275 2.686706816 135.46350121 53.350083622
100000000 6 280 2.658589504 137.500705798 54.190766832
100000000 6 285 2.631064704 139.266838428 58.708544478
100000000 6 290 2.604811664 148.48949269 53.806933076
100000000 6 295 2.580402272 153.606479752 55.99507989
100000000 6 300 2.557707664 152.133394648 61.306054864
100000000 6 305 2.536536256 149.783646494 61.367302588
100000000 6 310 2.517135664 147.33975501 55.916277204
100000000 6 315 2.498876688 145.156351692 66.792516584
100000000 6 320 2.482208048 139.472972326 60.185250942
100000000 6 325 2.466716592 130.2428457 65.729423468
100000000 6 330 2.452532576 133.738143986 70.022620902
100000000 6 335 2.439671136 127.832321024 71.08235804
100000000 6 340 2.427945488 134.811467176 69.928958804
100000000 6 345 2.417303264 137.044010312 66.027843358
100000000 6 350 2.407703056 133.98332762 64.874412086
100000000 6 355 2.399026336 133.516598386 65.138662456
100000000 6 360 2.39148584 139.418038288 66.012616376
100000000 6 365 2.384893744 137.572363588 68.512349396
100000000 6 370 2.379052544 134.694598976 71.12823602
100000000 6 375 2.374118992 145.17325822 74.982420404
100000000 6 380 2.370031568 141.567795884 69.112950522
100000000 6 385 2.36676336 134.50755363 69.229118438
100000000 6 390 2.364405504 133.499492884 77.179006614
100000000 6 395 2.360669712 130.833822204 80.610049182
100000000 6 400 2.356211888 131.170984844 80.288838372
100000000 6 405 2.352426432 135.369041014 79.423361626
100000000 6 410 2.349232192 136.147411462 79.785538072
100000000 6 415 2.346771392 131.583898838 81.746446378
100000000 6 420 2.344784816 138.174101484 78.4686392
100000000 6 425 2.343740448 137.409698262 81.608636554
100000000 6 430 2.343266368 140.891518274 84.741822798
100000000 6 435 2.343485776 132.51196278 85.116127856
100000000 6 440 2.344225456 140.072189696 84.910933948
100000000 6 445 2.345717312 140.065796964 83.32470995
100000000 6 450 2.347718256 136.8441009 86.115264486
100000000 6 455 2.350386464 144.236427884 89.58415687
100000000 6 460 2.35392552 134.192456834 88.937863426
100000000 6 465 2.357715232 141.420467252 91.952029244
100000000 6 470 2.362466448 139.074570004 96.078352836
100000000 6 475 2.367852768 134.436586006 91.501111864
100000000 6 480 2.37358488 138.025924446 96.644344536
100000000 6 485 2.380054688 136.36777372 95.901840978
100000000 6 490 2.387156192 142.035487678 98.799678768
100000000 6 495 2.3945916 133.837400442 100.70690045
100000000 6 500 2.402997376 140.346954986 99.17314365
100000000 6 505 2.411608432 137.09196247 103.535933914
100000000 6 510 2.420896608 138.779801582 102.00171203
100000000 6 515 2.430856224 140.907664132 101.397072358
100000000 6 520 2.4409068 141.895518716 103.942829774
100000000 6 525 2.451817712 139.040698082 102.901175134
100000000 6 530 2.46012608 140.089759516 113.045325104
100000000 6 535 2.465929216 139.963296988 114.621403208
100000000 6 540 2.472137904 137.235724854 115.167591038
100000000 6 545 2.478669344 144.91870188 116.540694788
100000000 6 550 2.485485952 149.095009264 118.61572499
100000000 6 555 2.492604368 143.306857774 115.786029026
100000000 6 560 2.50001784 146.455418596 116.121113752
100000000 6 565 2.50748184 146.639515118 119.98020046199998
100000000 6 570 2.515557328 142.75701159 124.62123779
100000000 6 575 2.52357256 142.867569392 126.41595158399998
100000000 6 580 2.531972528 147.459260386 122.149410968
100000000 6 585 2.540274656 148.849787372 123.806338462
100000000 6 590 2.548830656 148.421513674 125.58152081400002
100000000 6 595 2.557619136 146.834535832 132.111593322
100000000 6 600 2.56648304 145.866342568 138.598123684
100000000 6 605 2.575318992 157.142886334 129.108237668
100000000 6 610 2.58425528 151.880058166 134.452001778
100000000 6 615 2.593431296 153.583628658 139.458839426
100000000 6 620 2.602540784 149.414695848 133.883095518
100000000 6 625 2.61174464 150.91087532 137.657995684
100000000 6 630 2.620961824 150.660267048 142.798927816
100000000 6 635 2.630242896 147.379505094 144.791018862
100000000 6 640 2.639511104 152.620288552 143.255951294
100000000 6 645 2.648712416 159.99014936 141.383319504
100000000 6 650 2.658047712 151.825452102 148.450558666
100000000 6 655 2.667275808 152.444815216 146.006780716
100000000 6 660 2.676652048 155.781174126 149.450727906
100000000 6 665 2.686098096 158.441677708 147.270378538
100000000 6 670 2.695303552 153.803842142 151.483122048
100000000 6 675 2.70441056 155.885766952 153.4179218
100000000 6 680 2.713683776 153.384373134 152.62494162
100000000 6 685 2.723020688 157.521727052 155.308132222
100000000 6 690 2.732221568 156.727793206 152.509985678
100000000 6 695 2.741399328 159.142555 157.076922846
100000000 6 700 2.750707344 161.515606846 155.185284586
100000000 6 705 2.759798816 160.902403372 155.599305312
100000000 6 710 2.769166032 153.883079688 162.665270434
100000000 6 715 2.778165856 158.772193394 161.804104824
100000000 6 720 2.787540832 161.616336698 161.011822332
100000000 6 725 2.796538624 166.64852704 161.020415826
100000000 6 730 2.804839824 163.137721022 168.296327726
100000000 6 735 2.808111712 156.893739556 172.600682254
100000000 6 740 2.81135744 165.733808302 168.750177966
100000000 6 745 2.814607504 165.216080146 167.25732106
100000000 6 750 2.817854672 159.507472804 170.647939096
100000000 6 755 2.821139376 162.174836834 163.502649058
100000000 6 760 2.824407616 164.179625344 166.093850874
100000000 6 765 2.827841568 161.211042126 167.409271674
100000000 6 770 2.830938928 156.99864178 164.170527322
100000000 6 775 2.834330304 163.456116782 157.742744628
100000000 6 780 2.83781696 159.7761503 157.320041856
100000000 6 785 2.841184848 149.548269204 144.817130828
100000000 6 790 2.844504736 151.122316338 142.80435743
100000000 6 795 2.84800304 145.062698734 135.744765242
100000000 6 800 2.851231968 114.58296808 85.370981696


==> plots_data/parameter_pluswrap/1pluswrap2_7.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 7 200 3.736095248 175.37825676 47.404007516
100000000 7 205 3.652009136 177.319704286 50.106416634
100000000 7 210 3.5720608 167.434887792 42.592506666
100000000 7 215 3.495863632 174.874812006 52.077323134
100000000 7 220 3.42321808 174.626245972 48.540220206
100000000 7 225 3.353982256 176.76539682 44.459858718
100000000 7 230 3.287912512 171.783238708 52.252710156
100000000 7 235 3.224720304 177.370874628 48.83031989
100000000 7 240 3.164341616 177.763328046 47.04797959
100000000 7 245 3.106674032 165.595699654 45.850295648
100000000 7 250 3.05159504 165.789365772 38.8897548
100000000 7 255 2.998928752 164.530719596 39.185841566
100000000 7 260 2.948540672 135.867839784 47.180474174
100000000 7 265 2.90049672 146.220603796 48.213840216
100000000 7 270 2.854578352 146.489375808 45.130998358
100000000 7 275 2.810705952 136.383968994 48.439603948
100000000 7 280 2.768834448 140.261403808 41.998584664
100000000 7 285 2.72908776 153.639448136 44.025467624
100000000 7 290 2.691190528 139.907929376 41.904287438
100000000 7 295 2.655116256 154.903702624 47.405255922
100000000 7 300 2.620910016 146.524001778 42.906872654
100000000 7 305 2.588663776 151.064207744 49.486454712
100000000 7 310 2.557241616 149.800125832 50.134285794
100000000 7 315 2.527490432 146.419101128 47.44944366
100000000 7 320 2.499387504 139.070861484 43.097098316
100000000 7 325 2.472909344 130.018751428 53.466718926
100000000 7 330 2.44799504 137.022238502 55.14834051
100000000 7 335 2.424844752 139.51180649 53.7398386
100000000 7 340 2.40304904 135.686394602 52.060872804
100000000 7 345 2.382953792 132.040124978 51.95235787
100000000 7 350 2.364089296 137.796392416 50.106867844
100000000 7 355 2.346629664 141.224377794 47.85489588
100000000 7 360 2.33067368 138.819243836 46.277507382
100000000 7 365 2.315992304 137.449208498 56.13176821
100000000 7 370 2.302501696 133.586064896 54.606677956
100000000 7 375 2.289994768 137.948396614 57.52822264
100000000 7 380 2.278687328 132.45989277 52.62996092
100000000 7 385 2.268519232 132.259661696 53.708263074
100000000 7 390 2.259404448 136.393123044 53.848267932
100000000 7 395 2.25117216 140.73664179 52.021300508
100000000 7 400 2.24384488 138.568911204 56.903295248
100000000 7 405 2.234965888 134.593885046 56.571624064
100000000 7 410 2.226958432 136.599578852 58.700220604
100000000 7 415 2.219693264 140.390241172 55.070550048
100000000 7 420 2.213208144 139.424884236 56.926430214
100000000 7 425 2.207386288 131.322638144 63.66863716200001
100000000 7 430 2.202028656 127.983909594 64.419264146
100000000 7 435 2.197617008 134.811189318 63.85257809
100000000 7 440 2.193625136 132.426524666 66.31569299
100000000 7 445 2.190334176 138.691124322 57.988475638
100000000 7 450 2.18769568 134.543158624 64.07265649
100000000 7 455 2.18554336 131.481144302 62.846409702
100000000 7 460 2.183968624 136.141888604 70.281717908
100000000 7 465 2.183131552 132.820033042 70.268661302
100000000 7 470 2.18234976 134.138383244 66.327022856
100000000 7 475 2.182526144 137.272980056 64.722897564
100000000 7 480 2.183029216 142.283488554 65.540650346
100000000 7 485 2.183897184 144.122409326 67.560897348
100000000 7 490 2.185565312 138.830246736 70.25522632
100000000 7 495 2.187517168 132.58852137 74.856449276
100000000 7 500 2.189821568 132.402352936 77.111408244
100000000 7 505 2.1927788 137.27569538 72.577213942
100000000 7 510 2.194514736 141.143000418 69.933790066
100000000 7 515 2.19476832 140.700541624 74.656052038
100000000 7 520 2.195370432 129.636249508 77.19289242
100000000 7 525 2.19656144 131.298385046 82.07290633
100000000 7 530 2.198078848 131.915745714 82.385667254
100000000 7 535 2.1998324 140.719058174 76.805199202
100000000 7 540 2.20197072 143.028943144 74.273810974
100000000 7 545 2.204511088 140.087159702 83.936079688
100000000 7 550 2.207273152 138.502247028 80.070862562
100000000 7 555 2.210438832 136.22805079 89.091822536
100000000 7 560 2.21379192 134.85677505 84.418101442
100000000 7 565 2.21754648 139.01225429 87.64191842
100000000 7 570 2.221524432 141.537547822 80.942205542
100000000 7 575 2.225607264 141.246440168 83.664348834
100000000 7 580 2.230358016 140.028128624 85.251643316
100000000 7 585 2.235106528 135.801214928 94.674594038
100000000 7 590 2.240358096 135.146630526 93.138385858
100000000 7 595 2.245689296 144.750166348 89.550354828
100000000 7 600 2.251380352 142.940156712 89.81302265
100000000 7 605 2.257320336 146.103164444 95.859211434
100000000 7 610 2.263271376 141.537787748 95.26279593
100000000 7 615 2.269702976 146.403583934 97.875588426
100000000 7 620 2.27629136 143.15340094 97.992063084
100000000 7 625 2.283239376 142.097394184 98.502067734
100000000 7 630 2.290234528 144.063707028 97.327589098
100000000 7 635 2.297557408 152.003982824 100.980103676
100000000 7 640 2.305011024 145.036289276 98.762731684
100000000 7 645 2.312667264 146.54098363 96.2299651
100000000 7 650 2.320608224 142.213861684 101.585021352
100000000 7 655 2.328665232 144.790612696 100.858839248
100000000 7 660 2.337026032 142.62265382 103.839682048
100000000 7 665 2.345465584 145.510895018 101.378668382
100000000 7 670 2.351099472 147.768796192 112.690516156
100000000 7 675 2.355640576 150.249762098 106.967611182
100000000 7 680 2.36038632 151.254975638 112.02723498
100000000 7 685 2.365143648 153.627833308 115.193087284
100000000 7 690 2.370090464 157.56088934 110.145372016
100000000 7 695 2.375146464 146.509772646 115.988579704
100000000 7 700 2.38047096 150.627883994 117.740679766
100000000 7 705 2.385841328 153.977683448 113.905616226
100000000 7 710 2.391545552 148.889990056 116.348939702
100000000 7 715 2.397212928 162.885291024 117.559647926
100000000 7 720 2.403098688 155.391852734 116.879182018
100000000 7 725 2.409281296 157.8706983 117.420663344
100000000 7 730 2.415491392 156.099810998 123.594918058
100000000 7 735 2.421872112 160.602234328 117.169108532
100000000 7 740 2.428296464 153.131796624 125.142430064
100000000 7 745 2.434883472 151.983810114 123.512807918
100000000 7 750 2.441704784 157.425077836 124.048932796
100000000 7 755 2.448608912 160.106097176 124.710268716
100000000 7 760 2.45552432 153.003246662 120.73789098800002
100000000 7 765 2.462828784 155.98243215 120.31076157799998
100000000 7 770 2.470149808 150.85798627 120.40031934
100000000 7 775 2.477680032 151.35794632 111.319981638
100000000 7 780 2.485171232 153.95066947 115.162190708
100000000 7 785 2.492863312 148.544046554 108.504662968
100000000 7 790 2.50057528 143.989441534 102.358361866
100000000 7 795 2.508584672 139.443510028 105.105743014
100000000 7 800 2.51654888 106.298336694 64.606657722


==> plots_data/parameter_pluswrap/1pluswrap2_8.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 8 200 4.122413304 71.722658715 10.580869549666668
100000000 8 205 4.027004088 71.214435173 10.604856726666666
100000000 8 210 3.936230664 70.998792615 10.596242577
100000000 8 215 3.84971532 70.288473467 10.575257860333332
100000000 8 220 3.767240696 69.864496327 10.619064884666669
100000000 8 225 3.688419728 69.577652056 10.626919839333334
100000000 8 230 3.613112256 69.150364633 10.610938337333334
100000000 8 235 3.541079016 69.238261103 10.580544782666667
100000000 8 240 3.47212308 68.395158204 10.605298767666667
100000000 8 245 3.406035192 68.610982434 10.607981051
100000000 8 250 3.342662056 67.794918761 10.658437065333333
100000000 8 255 3.281868472 67.45182174 10.625338370333337
100000000 8 260 3.223459264 67.320782054 10.597153677666668
100000000 8 265 3.167395096 67.064118597 10.625111803666666
100000000 8 270 3.113537936 66.793520369 10.603542647666666
100000000 8 275 3.061748464 67.157915687 10.59661711
100000000 8 280 3.011960856 66.702105304 10.638846022
100000000 8 285 2.964025288 66.485449443 10.655691097333332
100000000 8 290 2.917880424 65.956557446 10.642691536666668
100000000 8 295 2.873460744 65.901486934 10.626992384
100000000 8 300 2.830781424 65.824724396 10.601050374
100000000 8 305 2.789666416 65.722605433 10.696257685333332
100000000 8 310 2.7499344 65.492787254 10.863474533666666
100000000 8 315 2.71155264 65.249167308 10.807024157666667
100000000 8 320 2.674566832 65.355795542 10.852347026666664
100000000 8 325 2.63898844 65.629235414 10.782039777666666
100000000 8 330 2.604861952 65.302600752 10.851263264000002
100000000 8 335 2.571948536 64.880458776 10.945290367333332
100000000 8 340 2.540453192 64.759180687 10.963671453
100000000 8 345 2.51045584 64.931792096 10.959655398333332
100000000 8 350 2.481459312 64.640361449 10.959664686
100000000 8 355 2.453914008 64.781351396 10.929365947333332
100000000 8 360 2.427528768 64.613724743 10.989330728
100000000 8 365 2.4025968 64.496472882 11.026031535
100000000 8 370 2.37872628 64.531625638 11.107043198666666
100000000 8 375 2.356248352 64.456296534 11.086215134333331
100000000 8 380 2.334992584 64.382708943 11.172161785333332
100000000 8 385 2.314943856 64.812221 11.172151073
100000000 8 390 2.296293816 64.328665078 11.230282567666666
100000000 8 395 2.278745544 64.381543656 11.306285136
100000000 8 400 2.262421056 64.278033452 11.412738630666666
100000000 8 405 2.247284248 64.331084089 11.452434664333332
100000000 8 410 2.2332618 64.31312262 11.484770480666668
100000000 8 415 2.219320456 64.363343048 11.832248418333332
100000000 8 420 2.20606236 64.353662405 12.026609375333331
100000000 8 425 2.193851704 64.622623041 12.084739180666666
100000000 8 430 2.182497304 64.721385882 12.222417726000002
100000000 8 435 2.172249896 64.856641118 12.332463216333332
100000000 8 440 2.162726808 66.214249559 12.334499231
100000000 8 445 2.154139552 64.607202672 12.521467142333334
100000000 8 450 2.146413152 64.831104913 12.924397891999998
100000000 8 455 2.139391224 64.674781962 13.154013428333334
100000000 8 460 2.133238296 64.574229843 12.944031389
100000000 8 465 2.127793488 64.700562078 13.310308573
100000000 8 470 2.122995144 66.838615864 13.503388367
100000000 8 475 2.118905288 64.786279671 13.580803252666668
100000000 8 480 2.115443048 65.190225207 13.530989052333332
100000000 8 485 2.112646312 65.222857811 13.868927605666666
100000000 8 490 2.1105576 65.124021552 13.790182551333332
100000000 8 495 2.107744712 65.114865287 14.706832324
100000000 8 500 2.104325296 65.398442089 14.768324206666666
100000000 8 505 2.101419616 66.193514553 14.948118116666668
100000000 8 510 2.098972792 65.52792069 15.112621825666666
100000000 8 515 2.097071056 65.648159813 15.351701384333332
100000000 8 520 2.095614264 65.668179607 15.539233344666668
100000000 8 525 2.094768208 65.743716179 15.575621473000002
100000000 8 530 2.094192952 65.961876645 15.796884819666664
100000000 8 535 2.094109352 66.482559056 16.034744859333333
100000000 8 540 2.0944058 66.331943625 16.121347547666666
100000000 8 545 2.095054176 66.809631089 16.546092843
100000000 8 550 2.096345072 66.561046626 16.656298375333336
100000000 8 555 2.097877408 66.970423689 17.043179462999998
100000000 8 560 2.099737032 66.717339871 16.856830768333335
100000000 8 565 2.10212864 66.897139819 17.177518781333333
100000000 8 570 2.104774504 67.318197987 17.42943844066667
100000000 8 575 2.107840608 67.235802747 17.613361133999998
100000000 8 580 2.11116536 67.379481079 17.763979440333337
100000000 8 585 2.114945672 67.717249518 18.03738479
100000000 8 590 2.118972944 67.606735819 18.182213555
100000000 8 595 2.1234516 67.973017578 18.386926196
100000000 8 600 2.128147048 68.134073225 18.466708952666668
100000000 8 605 2.132699528 68.067020637 19.871098131
100000000 8 610 2.134750816 68.203443659 20.214312286666665
100000000 8 615 2.137212024 68.391515188 20.44359415066667
100000000 8 620 2.13982952 68.871540512 20.683652049
100000000 8 625 2.142713008 69.200813005 20.812955970666664
100000000 8 630 2.145964152 68.865848526 21.258168745666666
100000000 8 635 2.149317288 68.98943948 21.322059838666668
100000000 8 640 2.153020872 70.759990378 21.466826665
100000000 8 645 2.1570118 69.633028826 21.847261529666667
100000000 8 650 2.161153216 69.450654725 22.276933441
100000000 8 655 2.165450832 69.813802415 22.517041496666668
100000000 8 660 2.169978904 69.98190426 22.65625023133333
100000000 8 665 2.174882024 70.112241423 22.72770590733333
100000000 8 670 2.180045696 70.378166818 23.151605255
100000000 8 675 2.185209368 70.359196272 23.461610101
100000000 8 680 2.190747248 71.076142129 23.79853907733333
100000000 8 685 2.196421672 71.065726887 24.097973871666667
100000000 8 690 2.202391696 70.951875293 24.149205835666667
100000000 8 695 2.208539928 71.284443359 24.603908698
100000000 8 700 2.214832064 71.624923413 24.84265850333333
100000000 8 705 2.221377976 71.522198367 25.04507238433333
100000000 8 710 2.228063576 72.500946007 25.546266964666668
100000000 8 715 2.2350564 72.337446011 25.158324900333334
100000000 8 720 2.242238152 72.191240827 25.941705147666667
100000000 8 725 2.249543696 73.052865455 25.71175591133333
100000000 8 730 2.257010344 72.797998943 26.25987964
100000000 8 735 2.264810288 75.749411469 26.705400948
100000000 8 740 2.272666272 73.997617569 26.76193044333333
100000000 8 745 2.280751328 72.991768564 26.868335341666665
100000000 8 750 2.28911408 74.190610335 27.24301837233333
100000000 8 755 2.297561296 74.516191301 28.360031610333333
100000000 8 760 2.306319672 74.892367565 27.662039569
100000000 8 765 2.315137064 75.146020299 28.668552090333336
100000000 8 770 2.324175256 75.360618042 28.786049828333333
100000000 8 775 2.331358912 75.422278746 30.71194051
100000000 8 780 2.336701856 74.699621276 30.070173600666667
100000000 8 785 2.341881224 75.568040797 31.237743525
100000000 8 790 2.347320576 76.002974896 31.458371271
100000000 8 795 2.352946496 75.964952899 31.386921307
100000000 8 800 2.358671456 76.106545052 31.445092585666668


==> plots_data/parameter_pluswrap/1pluswrap2_9.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 9 200 4.563210384 179.570881848 53.2763455
100000000 9 205 4.454749248 184.592899586 46.78865626
100000000 9 210 4.351678592 185.010504438 43.446819034
100000000 9 215 4.253381808 186.71527448 44.553085336
100000000 9 220 4.159911568 179.93347859 46.346021036
100000000 9 225 4.070640064 174.538487498 38.592948396
100000000 9 230 3.985433872 186.525315932 45.738729908
100000000 9 235 3.903928656 184.058739868 41.050189048
100000000 9 240 3.82594808 179.043894654 39.02397226
100000000 9 245 3.75141192 186.891428988 41.733256706
100000000 9 250 3.679929472 173.289917098 36.461558482
100000000 9 255 3.611401232 171.058881534 32.822760164
100000000 9 260 3.545503744 139.26157974 49.709001042
100000000 9 265 3.482394064 155.061703966 38.576636468
100000000 9 270 3.42154672 147.525600872 38.32975727
100000000 9 275 3.36315888 150.167230646 37.333593862
100000000 9 280 3.306853424 144.511330632 38.326603658
100000000 9 285 3.252596752 150.690222324 37.012096754
100000000 9 290 3.200175936 152.389357576 40.206709872
100000000 9 295 3.149397312 150.07888864 41.760820906
100000000 9 300 3.100423744 151.50961153 44.951500154
100000000 9 305 3.053128656 144.138850648 37.464336994
100000000 9 310 3.007329632 151.182138332 44.758287468
100000000 9 315 2.963110256 149.78221574 47.479359832
100000000 9 320 2.92019024 138.559904878 40.213278492
100000000 9 325 2.878691296 143.598378788 42.854509232
100000000 9 330 2.838413136 140.738452674 39.740030774
100000000 9 335 2.799442048 142.122886236 43.547699316
100000000 9 340 2.76157528 147.244604926 41.292459102
100000000 9 345 2.724991984 146.479011216 41.03986843
100000000 9 350 2.689314928 142.18488874 39.96375271
100000000 9 355 2.65475584 139.028218394 39.346981886
100000000 9 360 2.621098624 145.597972932 42.335457902
100000000 9 365 2.588527824 143.367746886 40.584380124
100000000 9 370 2.556943248 152.519983182 40.295521278
100000000 9 375 2.526037536 150.416995574 41.027484826
100000000 9 380 2.496202576 139.87039163 41.913906364
100000000 9 385 2.467031808 140.63508538 37.128382352
100000000 9 390 2.43880104 151.386118428 36.697552856
100000000 9 395 2.41145088 144.15299066 41.55045236
100000000 9 400 2.384712096 142.380438532 47.04661822
100000000 9 405 2.35880224 139.459922776 47.39287581
100000000 9 410 2.333590448 133.999750936 42.243559692
100000000 9 415 2.309176592 146.28120508 42.708086836
100000000 9 420 2.285482752 152.483860232 39.522635708
100000000 9 425 2.262407504 149.952297802 39.90055074
100000000 9 430 2.240148096 155.515087058 36.786270762
100000000 9 435 2.2188848 154.010273596 39.619856964
100000000 9 440 2.198160032 141.329965182 41.938401974
100000000 9 445 2.178292688 138.387283906 44.50002644
100000000 9 450 2.15938776 145.228614914 37.538647736
100000000 9 455 2.140881984 143.569737654 37.257955424
100000000 9 460 2.123199024 154.160186166 41.401074756
100000000 9 465 2.106846304 138.1418054 44.704534274
100000000 9 470 2.0911304 144.518410348 42.983010906
100000000 9 475 2.07663464 141.206950992 47.76650198
100000000 9 480 2.063011776 142.449827596 41.775647796
100000000 9 485 2.050584608 145.447905272 40.300170456
100000000 9 490 2.039080656 142.46392638 39.140779384
100000000 9 495 2.028546112 152.125041908 42.795413114
100000000 9 500 2.018925552 145.38007838 40.748326022
100000000 9 505 2.010259888 143.124486226 43.873056524
100000000 9 510 2.002630272 160.850429576 36.452131792
100000000 9 515 1.995916016 160.316137046 37.943616558
100000000 9 520 1.99003672 145.550619484 39.225564806
100000000 9 525 1.985088896 160.84070844 44.019241722
100000000 9 530 1.98023536 156.457029462 43.679554994
100000000 9 535 1.975053632 150.775766074 50.491996408
100000000 9 540 1.970842656 142.08323821 51.161612632
100000000 9 545 1.967268768 141.02536755 51.313881454
100000000 9 550 1.964230336 159.10916209 38.127557236
100000000 9 555 1.961862032 145.977998942 46.322244132
100000000 9 560 1.96023064 151.9127812 46.194572528
100000000 9 565 1.959029664 139.59405762 53.291905576
100000000 9 570 1.958448688 155.554018926 45.74453534
100000000 9 575 1.958403824 158.457694458 45.221281
100000000 9 580 1.958741536 159.644649036 50.361294186
100000000 9 585 1.95974136 157.934273156 47.61805021
100000000 9 590 1.961181104 149.846094866 47.043703376
100000000 9 595 1.963089312 157.593264528 48.150477884
100000000 9 600 1.965509488 158.548888726 49.312079454
100000000 9 605 1.967663792 155.332538032 52.941929184
100000000 9 610 1.968401664 165.500895678 51.231972214
100000000 9 615 1.969511376 147.324235658 62.752027734
100000000 9 620 1.970888928 154.52288242 54.125303466
100000000 9 625 1.972682752 160.632920224 54.912002408
100000000 9 630 1.974833904 150.832020776 53.208650702
100000000 9 635 1.977309072 151.623681032 61.12168531599999
100000000 9 640 1.980065312 150.254588514 55.142211208
100000000 9 645 1.983106368 159.137177262 58.92488144
100000000 9 650 1.986419136 151.917046322 60.545042008
100000000 9 655 1.989895248 158.63420636 58.82030098
100000000 9 660 1.993827072 163.104358354 56.665840618
100000000 9 665 1.997822512 165.464159898 58.664168826
100000000 9 670 2.00228352 169.121928708 58.675601172
100000000 9 675 2.006963168 153.31054336 59.215655804
100000000 9 680 2.011779168 163.484582174 60.52318133399999
100000000 9 685 2.016945376 154.47940089 66.793588914
100000000 9 690 2.0221796 155.746872208 59.467856702
100000000 9 695 2.027732416 159.840467372 61.81165102400001
100000000 9 700 2.033547168 168.502228766 63.194342184
100000000 9 705 2.039558656 154.384500932 66.356782926
100000000 9 710 2.045702192 165.211221724 64.62088731
100000000 9 715 2.052127712 162.348020416 65.60149304
100000000 9 720 2.05693952 153.420656084 69.519540218
100000000 9 725 2.060618624 170.194416528 66.723040018
100000000 9 730 2.06465224 156.590852124 76.538660488
100000000 9 735 2.068660656 169.971967436 69.200775768
100000000 9 740 2.073062512 159.203524672 74.420234672
100000000 9 745 2.077394656 163.780086894 70.367986868
100000000 9 750 2.0820976 155.17911956 72.603576098
100000000 9 755 2.086843056 161.999779218 74.446581716
100000000 9 760 2.09179432 166.035207564 69.99314244199999
100000000 9 765 2.096932112 154.775108544 69.808936182
100000000 9 770 2.102170336 155.440203026 77.041502842
100000000 9 775 2.10769704 157.450171162 68.480065168
100000000 9 780 2.113178368 163.580971956 68.039856272
100000000 9 785 2.119075632 144.574764742 64.56952896600001
100000000 9 790 2.124906736 152.09595149 63.04892223600001
100000000 9 795 2.131000416 145.614771178 62.923883644
100000000 9 800 2.137155888 111.424130794 39.619806946


==> plots_data/parameter_pluswrap/1pluswrap2_min.csv <==
bits/seed bucket_size100 bits/key
8 535 2.094109352
9 575 1.958403824
10 635 1.900851664
11 685 1.844510256
12 740 1.822834736


==> plots_data/parameter_pluswrap/2pluswrap2_10.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 10 200 5.038632112 221.267570014 40.17276132
100000000 10 205 4.917121936 213.295746708 49.596839708
100000000 10 210 4.801469248 212.934592302 52.409815246
100000000 10 215 4.69126168 212.427603666 40.680953728
100000000 10 220 4.586058144 219.866383478 47.788448738
100000000 10 225 4.485602416 218.242709998 43.38096432
100000000 10 230 4.389587424 220.468740848 43.01005844
100000000 10 235 4.297660832 217.100568294 35.408139756
100000000 10 240 4.209679872 219.917665384 38.012582236
100000000 10 245 4.125177168 203.91547728 31.751879904
100000000 10 250 4.044298368 215.69997664 58.528375192
100000000 10 255 3.966506224 219.451840204 36.423300454
100000000 10 260 3.891864064 178.187595256 37.50148292
100000000 10 265 3.819984544 172.131620034 32.243424828
100000000 10 270 3.750806928 165.888000752 31.76686799
100000000 10 275 3.68425568 178.741451066 34.099955004
100000000 10 280 3.620031568 176.127465014 34.69060317
100000000 10 285 3.558185776 181.633687142 37.314677922
100000000 10 290 3.49849264 181.485007824 36.54050421
100000000 10 295 3.44079856 181.849713346 40.756209214
100000000 10 300 3.385242352 167.197906448 33.182034254
100000000 10 305 3.331466784 179.970757812 41.995928164
100000000 10 310 3.279288048 165.3316054 37.134728606
100000000 10 315 3.228972848 173.259671182 41.683638494
100000000 10 320 3.180172384 169.294938648 42.4102908
100000000 10 325 3.132977424 165.68089334 34.54656952
100000000 10 330 3.087165664 169.03318793 41.009247566
100000000 10 335 3.042907824 180.35486338 33.909579896
100000000 10 340 2.999774016 174.996350184 35.764112164
100000000 10 345 2.958106512 170.866029502 32.58561437
100000000 10 350 2.91760504 163.74494303 32.457530504
100000000 10 355 2.87825392 173.927550672 33.323333456
100000000 10 360 2.840105584 173.73771403 33.110320038
100000000 10 365 2.803118256 174.113451084 36.82086335
100000000 10 370 2.767029488 175.453502496 36.233654482
100000000 10 375 2.731977344 175.697598676 36.861928298
100000000 10 380 2.69792688 158.399068198 31.907800512
100000000 10 385 2.664723776 168.175245502 41.630693006
100000000 10 390 2.63265048 168.393393002 41.095940566
100000000 10 395 2.601248304 164.664125746 36.435235822
100000000 10 400 2.570699488 165.426476084 41.386631988
100000000 10 405 2.540995168 180.62488022 31.521699966
100000000 10 410 2.511893424 179.23059867 32.177953072
100000000 10 415 2.48373496 171.559249314 38.281966304
100000000 10 420 2.456186416 170.774514056 38.863465126
100000000 10 425 2.429429008 173.895640632 33.338454286
100000000 10 430 2.4032472 175.00026246 33.607998604
100000000 10 435 2.377815392 173.954785028 36.006762528
100000000 10 440 2.352786064 169.359723354 38.981392076
100000000 10 445 2.3285472 179.011696748 33.067141842
100000000 10 450 2.304911472 175.945951128 38.709754636
100000000 10 455 2.281791968 175.785313868 38.290708838
100000000 10 460 2.259186 174.167152008 38.397111866
100000000 10 465 2.237346592 186.63431888 28.373862528
100000000 10 470 2.215554832 185.43513562 29.483172078
100000000 10 475 2.19452792 178.22542643 37.548286408
100000000 10 480 2.17398408 177.357357282 39.010638762
100000000 10 485 2.15379344 169.708474402 37.987722512
100000000 10 490 2.134186688 177.281126082 32.84910275
100000000 10 495 2.114938944 183.05892873 35.796096672
100000000 10 500 2.096181184 181.842112774 37.392922894
100000000 10 505 2.077965584 177.031697284 34.685457758
100000000 10 510 2.060115952 175.9561258 35.926145828
100000000 10 515 2.042889424 177.289856816 35.074406144
100000000 10 520 2.026275376 180.286818828 36.653508724
100000000 10 525 2.010254144 186.918855216 32.513844618
100000000 10 530 1.994806656 178.499693722 30.517633378000003
100000000 10 535 1.979866288 184.080991724 32.841906736
100000000 10 540 1.965887552 194.657563074 34.138927868
100000000 10 545 1.952758288 194.654651956 35.382114342
100000000 10 550 1.940728912 189.400290712 39.442002272
100000000 10 555 1.929700144 200.647525852 35.2179745
100000000 10 560 1.919757984 198.423931084 34.08340836
100000000 10 565 1.911048272 195.899838732 31.482833280000005
100000000 10 570 1.903565936 187.42649909 34.192184622
100000000 10 575 1.896705776 189.95623645 34.732418132
100000000 10 580 1.890375344 201.423958652 34.871270346
100000000 10 585 1.885029968 201.15325121 35.979046958
100000000 10 590 1.880594656 188.557085016 36.307172056
100000000 10 595 1.877043872 195.376891752 36.793050116
100000000 10 600 1.874375584 203.062447462 35.288033044
100000000 10 605 1.872589872 200.195327532 38.083500934
100000000 10 610 1.871245136 201.720270616 36.580155214
100000000 10 615 1.87079392 195.929849014 40.331942116
100000000 10 620 1.871040352 206.255748516 37.665462452
100000000 10 625 1.87178456 200.763852168 36.06681021
100000000 10 630 1.87142624 212.84309505 35.570168506
100000000 10 635 1.871368928 201.327324348 37.28956307
100000000 10 640 1.871863136 202.426524192 38.603656476
100000000 10 645 1.872783712 207.311533302 40.020271446
100000000 10 650 1.87406552 206.439616644 38.561583888
100000000 10 655 1.875741872 206.465871896 41.243739758
100000000 10 660 1.87783424 207.665876462 38.279790494
100000000 10 665 1.8803648 209.398646798 39.58917757
100000000 10 670 1.883219392 210.096564024 41.52675948
100000000 10 675 1.886446176 217.258678044 45.649444798
100000000 10 680 1.889921008 206.132808848 39.576424248
100000000 10 685 1.893875024 214.960325328 43.87379315
100000000 10 690 1.897955632 213.768860834 43.110156248
100000000 10 695 1.902539488 209.801367508 42.852794484
100000000 10 700 1.906493488 220.382135712 43.610202116
100000000 10 705 1.90916704 213.340312778 49.788776374
100000000 10 710 1.912033296 208.729414822 47.087339744
100000000 10 715 1.915279168 224.016258472 45.516551498
100000000 10 720 1.91860712 208.290105842 51.232769456
100000000 10 725 1.922406896 220.859876532 44.634782104
100000000 10 730 1.926193568 220.917753194 49.012809488
100000000 10 735 1.930433552 220.528995652 53.343874792
100000000 10 740 1.934726672 214.81142933 46.658049864
100000000 10 745 1.939234496 214.908015956 51.052212382
100000000 10 750 1.944144752 226.625278784 44.69420449
100000000 10 755 1.949064608 225.492722994 50.645037452
100000000 10 760 1.954219072 225.459504048 49.099659942
100000000 10 765 1.959677296 221.969193368 49.395193122
100000000 10 770 1.965182352 217.768568108 51.141200576
100000000 10 775 1.970984128 218.228708864 43.202426386
100000000 10 780 1.97714712 199.055830578 47.137268488
100000000 10 785 1.983197904 210.616498368 44.46548993
100000000 10 790 1.98956344 206.003685608 48.191604908
100000000 10 795 1.996193392 189.82147201 44.748289722
100000000 10 800 2.002938416 150.15359904 26.997799838


==> plots_data/parameter_pluswrap/2pluswrap2_11.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 11 200 5.523857392 244.35188281 42.555460774
100000000 11 205 5.38990976 237.333784656 45.17545916
100000000 11 210 5.262373072 238.831986506 48.122651146
100000000 11 215 5.140855712 237.102849388 45.009157298
100000000 11 220 5.024825456 232.935589164 33.626910936
100000000 11 225 4.913956864 238.922802682 44.385525104
100000000 11 230 4.808025312 241.43223186200004 43.395146406
100000000 11 235 4.706582 232.078162424 35.866569768
100000000 11 240 4.609321392 242.56091392600004 41.052627456
100000000 11 245 4.516128528 232.781688624 39.702748774
100000000 11 250 4.426635584 233.374652536 34.842123368
100000000 11 255 4.340681088 245.219669076 40.3443534
100000000 11 260 4.258093168 195.375020794 30.951149772
100000000 11 265 4.178677072 188.101595638 32.85475578
100000000 11 270 4.102104832 187.056250236 31.060799322
100000000 11 275 4.028465856 187.597948138 36.365787228
100000000 11 280 3.957408352 188.622307504 28.414524004
100000000 11 285 3.888856944 189.074121292 28.874677356
100000000 11 290 3.822667136 203.296413546 34.078604266
100000000 11 295 3.758764192 204.231820586 38.283816832
100000000 11 300 3.69705312 186.910192102 33.780254158
100000000 11 305 3.637366688 185.066541452 33.583753366
100000000 11 310 3.579557424 201.89390206 37.954087928
100000000 11 315 3.523655728 197.603875478 36.854263718
100000000 11 320 3.469522944 183.414707936 36.98776029
100000000 11 325 3.417103488 176.184812708 34.269609822
100000000 11 330 3.366226896 185.953189684 37.216604812
100000000 11 335 3.316936528 201.971939222 32.030188836
100000000 11 340 3.269067648 197.044044534 31.834940274
100000000 11 345 3.22275424 195.160511048 31.159948506
100000000 11 350 3.17763296 189.68503214 35.69745539
100000000 11 355 3.133811696 180.134202568 32.079692894
100000000 11 360 3.09125296 195.413649766 30.924450886
100000000 11 365 3.04993128 193.375938752 31.447475026
100000000 11 370 3.009730816 188.293657656 38.741261494
100000000 11 375 2.970620304 187.947983972 39.479391178
100000000 11 380 2.932476656 176.901701358 30.987239688000003
100000000 11 385 2.895425792 189.833389576 31.881452166
100000000 11 390 2.859435456 178.745878512 39.435555424
100000000 11 395 2.824273216 175.45330762 42.351386014
100000000 11 400 2.789931392 195.395959362 29.676818528
100000000 11 405 2.75668016 193.008679574 32.377657696
100000000 11 410 2.724063168 190.372633478 35.42979537
100000000 11 415 2.692405408 192.734080778 31.45261528
100000000 11 420 2.66145224 195.273988588 33.35464266
100000000 11 425 2.631227456 185.274030378 29.870733678
100000000 11 430 2.601743328 187.685650374 33.76861269
100000000 11 435 2.573089904 183.980286936 39.873196424
100000000 11 440 2.54482152 182.705697118 29.341251314
100000000 11 445 2.51739528 186.373953178 29.862538818
100000000 11 450 2.490660704 186.078369258 32.166242692
100000000 11 455 2.464410064 187.51384088 39.37635451
100000000 11 460 2.438838032 181.911751536 32.3187514
100000000 11 465 2.414033136 185.97381872 32.749775462
100000000 11 470 2.389290592 195.64884871 32.992440244
100000000 11 475 2.365394032 194.61604299 33.402189044
100000000 11 480 2.341909808 183.64991376 31.727103758
100000000 11 485 2.318981008 196.979052032 36.479948434
100000000 11 490 2.296561136 192.065336972 32.066687908
100000000 11 495 2.274473248 188.404298204 33.277894304
100000000 11 500 2.253018784 188.870455748 32.311030702
100000000 11 505 2.231844464 190.51304836 36.865170944
100000000 11 510 2.211321504 183.528168044 32.726397662
100000000 11 515 2.191105008 187.622034934 28.881497124
100000000 11 520 2.171377712 199.492816556 33.815290492
100000000 11 525 2.152042448 194.769261598 33.297740938
100000000 11 530 2.133172256 207.604227236 33.009891918
100000000 11 535 2.114609024 198.270489392 28.936819604
100000000 11 540 2.09634168 201.121006162 30.69245623
100000000 11 545 2.07860696 207.062531214 31.649864966
100000000 11 550 2.061397824 207.47284393 33.370017896
100000000 11 555 2.044546144 204.81756412 31.93420647
100000000 11 560 2.02806696 207.770704648 30.231559448
100000000 11 565 2.01213464 210.580187078 30.129647192
100000000 11 570 1.996687904 214.489804584 35.95040592
100000000 11 575 1.981860128 207.965063896 32.90399883
100000000 11 580 1.967570592 210.169998846 27.876088506
100000000 11 585 1.95412944 217.16271859 29.203553556
100000000 11 590 1.941528416 233.14279301 30.5127138
100000000 11 595 1.929839472 218.497985002 31.089751298
100000000 11 600 1.919072656 226.162670498 37.193417558
100000000 11 605 1.908936048 224.87442565 26.30724398
100000000 11 610 1.899688288 233.957005424 29.576673084
100000000 11 615 1.891461584 234.812432072 32.429888768
100000000 11 620 1.884297776 236.535381712 33.567532804
100000000 11 625 1.877977104 231.59240619 28.484697254
100000000 11 630 1.872678336 237.839873484 29.25669497
100000000 11 635 1.868372464 245.309033814 31.952563786
100000000 11 640 1.864793152 240.955169074 33.5541442
100000000 11 645 1.861671456 239.58727659600004 30.91165325
100000000 11 650 1.858274288 238.662067366 31.011985306
100000000 11 655 1.855487136 239.870425746 29.36769467
100000000 11 660 1.853358784 247.21759529200003 35.25080716
100000000 11 665 1.851602416 239.31684111800004 33.415290422
100000000 11 670 1.850449008 246.50993431600003 31.355250428
100000000 11 675 1.849896528 247.675807914 33.677147594
100000000 11 680 1.84967584 247.5385141 32.353510566
100000000 11 685 1.849985504 254.88787464 32.149779286
100000000 11 690 1.850718768 246.432021378 33.709800788
100000000 11 695 1.8517476 254.460911214 29.576995686
100000000 11 700 1.852022816 251.67038504600004 38.114364424
100000000 11 705 1.852130192 252.003891632 37.029742576
100000000 11 710 1.852574544 256.042815214 35.01028175
100000000 11 715 1.853380224 253.995525102 39.272802062
100000000 11 720 1.854360208 256.438216058 34.163120594
100000000 11 725 1.855608256 259.50099648 35.679177066
100000000 11 730 1.8573248 266.573751144 35.792562074
100000000 11 735 1.85920848 256.261727074 42.847417792
100000000 11 740 1.861316416 260.454507174 36.052836646
100000000 11 745 1.8637572 264.616715124 33.376217284
100000000 11 750 1.86637232 254.356686688 35.865479432
100000000 11 755 1.869264928 265.630921774 36.888060348
100000000 11 760 1.872335648 254.983130954 37.602005032
100000000 11 765 1.875733824 254.651577258 40.75424345
100000000 11 770 1.879316768 249.59124259600003 38.766666116
100000000 11 775 1.883191552 247.858782106 38.198389432
100000000 11 780 1.886378672 246.987380922 35.832080732
100000000 11 785 1.888380112 238.20639575 35.037064462000004
100000000 11 790 1.89064568 239.06129832400003 32.781254406
100000000 11 795 1.893184224 218.22004064 34.375628606
100000000 11 800 1.895783328 171.513279646 24.568315922


==> plots_data/parameter_pluswrap/2pluswrap2_12.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 12 200 6.0244804 291.341371686 48.84296125
100000000 12 205 5.878325216 294.556876394 49.003152792
100000000 12 210 5.739189584 296.517188386 45.677830928
100000000 12 215 5.606592288 300.316462608 45.725012134
100000000 12 220 5.479978464 300.907265 42.768276668
100000000 12 225 5.359020176 298.806082142 46.414122812
100000000 12 230 5.243418624 291.20466386 37.804385696
100000000 12 235 5.132742928 288.766331958 36.18005537
100000000 12 240 5.02659816 296.180588202 37.90635959
100000000 12 245 4.924888496 270.702578314 29.948758548000004
100000000 12 250 4.827241904 298.938978848 38.13880701
100000000 12 255 4.733464128 279.252682776 31.78309027
100000000 12 260 4.643326976 252.53147774 33.356180686
100000000 12 265 4.556661744 245.625759188 32.48452251
100000000 12 270 4.473080288 236.2533843 28.102077772
100000000 12 275 4.392727904 242.373319824 28.248246952
100000000 12 280 4.315151392 241.015708242 31.880088466
100000000 12 285 4.240339664 238.163997134 31.779268196
100000000 12 290 4.168130304 231.979807554 31.24244614
100000000 12 295 4.098369936 252.842239042 31.471429952
100000000 12 300 4.03101968 241.879911788 29.076889024
100000000 12 305 3.96587384 249.145931086 30.898563366
100000000 12 310 3.902790464 253.397343038 36.047206708
100000000 12 315 3.841767408 252.439940884 35.96697961
100000000 12 320 3.782696496 234.036057526 30.528475192
100000000 12 325 3.725465968 228.57144219 32.684014784
100000000 12 330 3.66990584 237.36540437 35.539223966
100000000 12 335 3.616111728 243.569343512 31.897137914
100000000 12 340 3.56385728 237.50772078 28.150494212
100000000 12 345 3.513280592 236.653545296 35.517597502
100000000 12 350 3.464065072 230.969272064 30.694277564
100000000 12 355 3.416185792 241.928607212 30.703600466
100000000 12 360 3.369741504 234.717345256 29.755565
100000000 12 365 3.324588304 229.986148054 28.087142778
100000000 12 370 3.280700944 243.430623744 31.241425807999995
100000000 12 375 3.237986736 242.298042326 31.666614372
100000000 12 380 3.196342208 222.826288562 27.765747428
100000000 12 385 3.15590752 224.352773186 30.358064444
100000000 12 390 3.116560432 232.543160992 31.862511141999995
100000000 12 395 3.078188896 223.499034132 29.577809238
100000000 12 400 3.04065568 227.714441546 35.014446208
100000000 12 405 3.004328704 223.939324644 34.875374382
100000000 12 410 2.968719344 231.51400901 31.468728301999995
100000000 12 415 2.934107024 243.295293996 30.022659432
100000000 12 420 2.900307536 240.09028155 31.755021302
100000000 12 425 2.867311632 228.62572315 28.980583042
100000000 12 430 2.835071168 247.751610022 31.775833508
100000000 12 435 2.80374936 247.407611404 32.369999308
100000000 12 440 2.772901088 241.037362144 29.6781791
100000000 12 445 2.742913584 241.036679006 31.127304206
100000000 12 450 2.713694768 227.685167422 29.753819672
100000000 12 455 2.68499056 231.030637422 29.459593064
100000000 12 460 2.65703352 232.786467954 27.080998366
100000000 12 465 2.629910672 240.011643746 27.402332328
100000000 12 470 2.602913232 239.317226598 31.329989036
100000000 12 475 2.576737664 234.805780662 29.917292722000003
100000000 12 480 2.55111128 246.41902723800004 31.83352444
100000000 12 485 2.526013264 246.22063092600004 33.096774976
100000000 12 490 2.50151672 253.720461426 31.54377291
100000000 12 495 2.477366528 254.96617269000004 33.31862716
100000000 12 500 2.453896288 246.80182793 27.371732262
100000000 12 505 2.430721424 247.073064378 30.244358475999995
100000000 12 510 2.40832408 251.772283512 31.268306144
100000000 12 515 2.386182864 257.847027802 27.73916492
100000000 12 520 2.364541248 256.986320224 29.530564404
100000000 12 525 2.343464336 265.271464424 24.548419562
100000000 12 530 2.322797552 255.398463822 26.205980334
100000000 12 535 2.302445216 266.933261194 27.352827554
100000000 12 540 2.282435232 276.887911376 26.838539776
100000000 12 545 2.263065344 283.418584124 28.892438578
100000000 12 550 2.244236352 283.27004769 28.756615572
100000000 12 555 2.225726432 285.528895608 28.994872986
100000000 12 560 2.207697296 291.753070476 28.225756832
100000000 12 565 2.1901904 294.192265072 26.41331977
100000000 12 570 2.173177552 301.700019562 26.249153954
100000000 12 575 2.15689648 306.773467654 25.389152288
100000000 12 580 2.141184896 312.69935139 26.790038954
100000000 12 585 2.126261648 316.985875176 25.178350578
100000000 12 590 2.112323648 335.105498394 27.078959852
100000000 12 595 2.099339328 330.487254826 25.114877858
100000000 12 600 2.087132768 333.684667766 27.791807498
100000000 12 605 2.075695072 341.8024138 27.638344732
100000000 12 610 2.06516312 341.35955073 25.428453476
100000000 12 615 2.055789072 351.995505452 27.996926058
100000000 12 620 2.047404384 358.225257892 26.562580084
100000000 12 625 2.039901632 360.999794134 26.020941918
100000000 12 630 2.0335292 364.135800472 27.684510794
100000000 12 635 2.027972752 366.066610892 26.058702548
100000000 12 640 2.023288768 369.950506362 26.292443536
100000000 12 645 2.019055376 375.582172336 28.897602954
100000000 12 650 2.01465008 378.525138896 26.348115028
100000000 12 655 2.010850976 382.220735284 28.511088848
100000000 12 660 2.007700832 381.79298585 30.75428228
100000000 12 665 2.005045824 388.425432776 28.241960586
100000000 12 670 2.002811344 381.597167792 28.31289068
100000000 12 675 2.001134384 386.540367276 28.701911534
100000000 12 680 2.000068432 389.367933052 27.304667502
100000000 12 685 1.999496112 398.05010799 28.574911882
100000000 12 690 1.99923304 394.91773976 29.50950086
100000000 12 695 1.999390624 395.76489596 30.482865126
100000000 12 700 1.998853168 396.962718604 26.185873016
100000000 12 705 1.998078064 402.91655567 30.766987124
100000000 12 710 1.997690688 399.002454416 31.84886736
100000000 12 715 1.997635376 401.419861106 29.833908286
100000000 12 720 1.99785392 402.153983054 30.867044539999995
100000000 12 725 1.998334848 403.450152998 32.04917567
100000000 12 730 1.99918592 406.33334126 33.50547715
100000000 12 735 2.000250688 402.211941354 32.283360632
100000000 12 740 2.00155184 406.04931123 30.730683462
100000000 12 745 2.003273152 405.680897246 33.593300208
100000000 12 750 2.005106208 408.697165764 34.271970842
100000000 12 755 2.007174496 400.31858377 31.140514244
100000000 12 760 2.009617232 409.842514822 28.39644259
100000000 12 765 2.012275792 387.410939086 30.980314258
100000000 12 770 2.015115392 388.31130632 32.49409601
100000000 12 775 2.018006384 400.847602886 29.591455762
100000000 12 780 2.020876016 378.117745754 30.122218302000004
100000000 12 785 2.022300288 368.968874642 28.586153356
100000000 12 790 2.02381568 367.159215924 34.341026382
100000000 12 795 2.025649536 359.286416074 29.504195124
100000000 12 800 2.02756464 279.044150302 22.585068272


==> plots_data/parameter_pluswrap/2pluswrap2_4.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 4 200 2.983356352 173.418946682 72.383235334
100000000 4 205 2.94809912 173.750417314 71.878752296
100000000 4 210 2.915237616 186.465656236 80.477981878
100000000 4 215 2.885092736 167.86687259 71.578734198
100000000 4 220 2.857308592 178.682076 81.658316426
100000000 4 225 2.831718912 183.7749207 80.992905538
100000000 4 230 2.807988848 181.714131022 86.525764188
100000000 4 235 2.786265936 175.664572702 95.797152002
100000000 4 240 2.766485136 176.175526156 83.24985174
100000000 4 245 2.74811888 166.650068874 83.81974135
100000000 4 250 2.731492672 177.07743766 87.770405772
100000000 4 255 2.716324912 174.337847478 95.621461608
100000000 4 260 2.702229408 144.098674374 97.917636252
100000000 4 265 2.68982368 155.471049882 90.38020976
100000000 4 270 2.678470704 150.804163152 91.565957252
100000000 4 275 2.668534784 146.179551404 94.849598352
100000000 4 280 2.659182064 143.790774598 95.99534574
100000000 4 285 2.651454368 142.33811161 100.644956074
100000000 4 290 2.644268992 152.092797036 99.259859174
100000000 4 295 2.638025088 141.503216864 101.422213286
100000000 4 300 2.632860704 152.372680976 99.926865948
100000000 4 305 2.628459232 147.25481951 101.960683138
100000000 4 310 2.624983536 145.333115612 109.101629766
100000000 4 315 2.622020816 152.414487148 110.230339664
100000000 4 320 2.614881056 149.520526888 112.083265132
100000000 4 325 2.608289424 141.399605032 117.07732985
100000000 4 330 2.60223976 148.642520552 118.29840067
100000000 4 335 2.5968144 148.763736624 115.140705436
100000000 4 340 2.592087712 142.901171896 122.00092526999998
100000000 4 345 2.58786448 156.70199742 120.83388627600002
100000000 4 350 2.58413736 152.051287988 121.400470112
100000000 4 355 2.581039648 159.774654748 116.847668082
100000000 4 360 2.578350048 157.91569549 118.468574928
100000000 4 365 2.575974976 150.68613382 114.345323614
100000000 4 370 2.57439096 147.660545542 127.88581455400002
100000000 4 375 2.573132032 143.930366616 130.65067457
100000000 4 380 2.572267136 148.632148594 121.157643172
100000000 4 385 2.57171472 145.276011034 130.632688522
100000000 4 390 2.571702192 140.40581037 132.6705475
100000000 4 395 2.572087936 141.15849912 134.55937753
100000000 4 400 2.572791984 142.217693038 138.871956624
100000000 4 405 2.574000112 161.54508086 127.19259533
100000000 4 410 2.575429088 159.076031494 126.709874762
100000000 4 415 2.577310112 159.680409472 132.030375964
100000000 4 420 2.579420128 153.609752222 133.875443162
100000000 4 425 2.58189472 150.254255742 136.746269846
100000000 4 430 2.584572976 147.390543006 144.113928044
100000000 4 435 2.587844 144.433439334 149.40908697
100000000 4 440 2.591174944 157.44224227 144.06341043
100000000 4 445 2.594831168 155.590423442 142.685993238
100000000 4 450 2.598957904 150.996879354 146.995420204
100000000 4 455 2.60319504 148.565303042 148.69087613
100000000 4 460 2.607746768 150.936822558 151.448402354
100000000 4 465 2.612741152 153.341891974 141.772897784
100000000 4 470 2.617705088 152.886114286 146.288341442
100000000 4 475 2.623053104 152.011981704 146.029411152
100000000 4 480 2.628530048 154.863046388 147.058407634
100000000 4 485 2.63466912 162.075490216 151.893284228
100000000 4 490 2.640635104 147.831993192 160.033031654
100000000 4 495 2.646829168 151.294522208 156.59786954
100000000 4 500 2.653539008 154.290095864 155.44450007
100000000 4 505 2.660391712 154.545004952 152.546285818
100000000 4 510 2.667113296 154.695546638 157.109898476
100000000 4 515 2.674232416 156.18947449 161.775461394
100000000 4 520 2.681822608 151.138857504 159.360256718
100000000 4 525 2.689415696 153.743115328 161.642792526
100000000 4 530 2.697219472 157.542464974 161.02431379
100000000 4 535 2.70049656 157.738571724 163.948951344
100000000 4 540 2.702222608 159.712948982 171.406889626
100000000 4 545 2.704265632 152.726133396 172.912697298
100000000 4 550 2.706159888 154.776045796 175.428694436
100000000 4 555 2.708387184 159.290153746 178.468988776
100000000 4 560 2.710677696 160.482971054 170.612087374
100000000 4 565 2.713181856 157.288170738 174.773472998
100000000 4 570 2.715952176 156.618369682 176.33022738
100000000 4 575 2.718655888 155.969580108 177.426971762
100000000 4 580 2.721629584 157.937660532 180.593801392
100000000 4 585 2.724529008 161.60735142 175.51174431
100000000 4 590 2.727644016 162.669008244 176.764832722
100000000 4 595 2.73095008 159.07697218 178.459637806
100000000 4 600 2.734551856 155.838180952 186.485459666
100000000 4 605 2.738013424 157.038582382 188.326176496
100000000 4 610 2.741641184 165.609233942 182.733914244
100000000 4 615 2.745376208 164.863024802 188.686791912
100000000 4 620 2.74936488 165.54484846 180.186333414
100000000 4 625 2.753390368 168.251039344 190.311474768
100000000 4 630 2.757549344 166.369811992 188.823373378
100000000 4 635 2.761833648 162.835848226 191.404180326
100000000 4 640 2.766197968 168.012109482 193.734031384
100000000 4 645 2.770611264 175.386684514 193.354849612
100000000 4 650 2.775304272 167.88720214 192.453259098
100000000 4 655 2.779912496 174.056699444 192.976667806
100000000 4 660 2.784528832 166.683511648 199.995385244
100000000 4 665 2.789603584 169.452263016 198.601530898
100000000 4 670 2.7944656 177.09766341 194.93282091
100000000 4 675 2.799625936 177.79693432 200.173782542
100000000 4 680 2.804739216 176.670219998 194.225949386
100000000 4 685 2.809946992 172.971589208 196.870995654
100000000 4 690 2.815383376 169.886954006 200.42985538
100000000 4 695 2.820752352 171.981269944 207.523814078
100000000 4 700 2.826410832 175.03297913 202.163956092
100000000 4 705 2.831858128 176.982084906 197.570942346
100000000 4 710 2.837558624 177.34013686 203.438653488
100000000 4 715 2.84346488 178.893511924 205.474634258
100000000 4 720 2.849397568 172.6131646 209.017255576
100000000 4 725 2.855396368 180.393238376 210.639317904
100000000 4 730 2.861294576 182.191997744 205.73454511
100000000 4 735 2.867211648 181.707853646 213.264165118
100000000 4 740 2.873535008 183.098471426 207.195657676
100000000 4 745 2.879735344 182.75178598 209.739186384
100000000 4 750 2.886042944 178.024273304 212.24659608
100000000 4 755 2.892496448 182.473748088 215.90334379
100000000 4 760 2.898816352 177.661026176 198.497097146
100000000 4 765 2.905541488 180.18546828 208.09152843
100000000 4 770 2.911984448 179.512088538 196.889349542
100000000 4 775 2.918512192 175.196842132 187.877142774
100000000 4 780 2.925479488 175.19840244 198.266632874
100000000 4 785 2.932275024 177.898352322 190.313611156
100000000 4 790 2.93897368 173.044558428 180.52730294
100000000 4 795 2.94596632 162.50171219 172.24867251
100000000 4 800 2.952840832 128.181549436 100.371706782


==> plots_data/parameter_pluswrap/2pluswrap2_5.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 5 200 3.05241368 186.377530746 55.92298174
100000000 5 205 2.998380944 187.811976094 54.773416896
100000000 5 210 2.947977888 182.23482193 57.373990542
100000000 5 215 2.901143728 174.20018239 53.049584242
100000000 5 220 2.857484608 167.031891976 49.001584218
100000000 5 225 2.816972496 181.06248997 56.453246078
100000000 5 230 2.77927792 179.25802314 63.999258978
100000000 5 235 2.744555392 182.605993648 59.87971907599999
100000000 5 240 2.712379536 179.511013682 58.640268944
100000000 5 245 2.682715152 178.79389496 65.940497792
100000000 5 250 2.655208544 168.10249607 55.8478009
100000000 5 255 2.62992448 173.293466684 71.762509302
100000000 5 260 2.606673104 133.375395834 68.640554846
100000000 5 265 2.585686512 141.732324926 64.524680116
100000000 5 270 2.566270816 143.87650278 66.659210814
100000000 5 275 2.54852048 145.306081488 61.95085713200001
100000000 5 280 2.532539984 141.960126426 62.573740172
100000000 5 285 2.518198896 154.060131322 69.066037046
100000000 5 290 2.505021616 143.708782164 66.704673454
100000000 5 295 2.493443984 143.883934948 68.064136844
100000000 5 300 2.483266096 155.888391408 74.62458171
100000000 5 305 2.47416112 147.470888294 77.044592622
100000000 5 310 2.46456776 143.94204448 74.787104512
100000000 5 315 2.45409096 147.552187874 82.28564968
100000000 5 320 2.444376208 139.65980192 78.64243501
100000000 5 325 2.4357748 139.371077698 78.554414076
100000000 5 330 2.427947552 143.531282424 82.966766566
100000000 5 335 2.420939488 140.306918062 83.257687808
100000000 5 340 2.414817024 138.81313084 82.237929818
100000000 5 345 2.409394992 147.013953128 80.65324027
100000000 5 350 2.404681904 139.764860372 80.660091872
100000000 5 355 2.40069832 139.093808294 82.977770348
100000000 5 360 2.397596832 141.691224854 85.108114954
100000000 5 365 2.394821728 143.594566058 88.380811258
100000000 5 370 2.392908368 134.886344144 86.802169302
100000000 5 375 2.391451712 139.473630332 90.933368612
100000000 5 380 2.390633376 139.562833692 90.474844882
100000000 5 385 2.390331152 141.207356736 91.200268596
100000000 5 390 2.39066704 139.634585914 90.257416818
100000000 5 395 2.3914704 146.15942266 93.52575446
100000000 5 400 2.39271 143.129478528 95.777650214
100000000 5 405 2.394436928 139.474604428 98.424002182
100000000 5 410 2.39660504 140.758792168 99.085994812
100000000 5 415 2.399389488 135.999595172 102.207535224
100000000 5 420 2.402231632 141.826027278 97.11678462
100000000 5 425 2.40569616 140.621069218 101.699266964
100000000 5 430 2.4096772 143.34393389 100.786510342
100000000 5 435 2.414241392 144.27237559 102.58026464
100000000 5 440 2.418810416 141.934067036 105.720439754
100000000 5 445 2.424138064 145.77527963 106.910269288
100000000 5 450 2.428337312 145.132779196 109.347971506
100000000 5 455 2.429050768 144.887997594 108.824277428
100000000 5 460 2.43026608 149.974471132 109.880988392
100000000 5 465 2.43181168 145.67725687 114.60573569
100000000 5 470 2.433427808 142.48106188 118.68037723
100000000 5 475 2.435666304 149.871425718 119.165445782
100000000 5 480 2.437900016 145.126210662 115.480594754
100000000 5 485 2.440675792 148.581951548 115.690814788
100000000 5 490 2.443638736 143.943732834 120.327541806
100000000 5 495 2.446795168 153.365899216 114.419860916
100000000 5 500 2.450379216 150.15758361 122.66501922
100000000 5 505 2.453895264 145.405864878 125.182781054
100000000 5 510 2.457914688 152.980472912 122.81584374599998
100000000 5 515 2.462172704 146.033402858 124.79014720000002
100000000 5 520 2.466585632 149.767488464 124.820853998
100000000 5 525 2.471241936 149.101495624 128.91851279
100000000 5 530 2.476232208 148.59443047 131.338760786
100000000 5 535 2.481282016 150.826591596 129.56130446
100000000 5 540 2.486608576 152.559326762 128.351823944
100000000 5 545 2.49228616 153.298170758 132.612212674
100000000 5 550 2.49799344 149.65760212 134.627860272
100000000 5 555 2.504097632 151.089163204 137.00591362
100000000 5 560 2.51022672 149.39669777 134.324893096
100000000 5 565 2.516614768 154.853719642 137.840227342
100000000 5 570 2.52303912 150.7136847 138.012173656
100000000 5 575 2.52978376 156.098656556 138.308315324
100000000 5 580 2.536637824 158.43714986 144.112949536
100000000 5 585 2.543782304 156.04208613 137.599912308
100000000 5 590 2.551023296 152.92937704 147.414908752
100000000 5 595 2.558598208 158.641186194 143.380722266
100000000 5 600 2.566187984 160.000234196 145.691228148
100000000 5 605 2.573929696 155.418526672 148.180069904
100000000 5 610 2.581794384 165.551790114 148.111054224
100000000 5 615 2.589858688 152.780452884 150.089986962
100000000 5 620 2.598137664 160.117425036 145.769146896
100000000 5 625 2.60659704 159.646444916 152.073948284
100000000 5 630 2.615326144 159.73311435 152.248232586
100000000 5 635 2.624073712 159.1137258 152.942061642
100000000 5 640 2.633044816 162.992854154 153.337166344
100000000 5 645 2.641788144 166.82885214 155.062217524
100000000 5 650 2.65121424 164.822679586 159.280749564
100000000 5 655 2.660605968 162.197070424 162.707779558
100000000 5 660 2.669822704 158.937339544 157.753962068
100000000 5 665 2.679421904 165.964168698 158.825331772
100000000 5 670 2.689451488 163.036868354 158.642543632
100000000 5 675 2.693050016 166.844737722 162.623469466
100000000 5 680 2.696679408 163.184327788 168.180615856
100000000 5 685 2.700526336 167.001991438 168.99473124
100000000 5 690 2.704253872 170.574115662 167.726008004
100000000 5 695 2.70831896 171.441008172 172.921019028
100000000 5 700 2.712512 168.337117912 172.158434336
100000000 5 705 2.71666592 170.197311716 175.74356943
100000000 5 710 2.720853792 177.526478662 171.930037398
100000000 5 715 2.725265968 169.64485971 177.00039452
100000000 5 720 2.729753264 176.747017738 181.318552516
100000000 5 725 2.734174288 168.551000682 177.746901872
100000000 5 730 2.738867344 172.574566826 177.2168059
100000000 5 735 2.743566704 173.522200122 179.592221278
100000000 5 740 2.748394752 172.139705004 177.98588994
100000000 5 745 2.753358832 175.054810812 177.839328388
100000000 5 750 2.758202032 174.717997772 176.659181352
100000000 5 755 2.7633004 174.135696214 185.38803055
100000000 5 760 2.768330304 166.476452496 174.200234162
100000000 5 765 2.773797392 179.279608346 167.772751952
100000000 5 770 2.779075696 175.384435412 176.171088288
100000000 5 775 2.784193072 175.288079722 165.789621064
100000000 5 780 2.789699088 165.524094194 169.404476728
100000000 5 785 2.795092064 166.141001526 157.103361576
100000000 5 790 2.800794832 172.39106253 163.493209232
100000000 5 795 2.806389664 166.86810529 153.724236114
100000000 5 800 2.811880848 129.004224618 94.337373184


==> plots_data/parameter_pluswrap/2pluswrap2_6.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 6 200 3.334186352 179.38033848 45.80892526
100000000 6 205 3.263174288 173.722012886 58.52692573
100000000 6 210 3.195981424 179.522793706 53.463207138
100000000 6 215 3.132470064 176.646877582 51.915429468
100000000 6 220 3.072132864 178.559849712 50.264938334
100000000 6 225 3.01522256 165.386089484 42.693136152
100000000 6 230 2.961190784 162.389340554 40.623928652
100000000 6 235 2.910102192 178.378023262 45.62833906
100000000 6 240 2.861820992 175.194802464 53.586071278
100000000 6 245 2.816139536 181.766003456 49.15784311
100000000 6 250 2.773278736 178.19904127 46.45223794
100000000 6 255 2.732724688 164.83075599 43.316237576
100000000 6 260 2.694461424 140.448835332 58.721102658
100000000 6 265 2.65851664 139.968628802 55.330852134
100000000 6 270 2.625008224 143.987141234 53.670482554
100000000 6 275 2.593538032 150.148676296 43.02427456
100000000 6 280 2.564343792 147.89026147 46.034789078
100000000 6 285 2.53726016 145.666019728 42.358126304
100000000 6 290 2.512122592 143.000503788 53.307005812
100000000 6 295 2.488932272 141.058627986 53.51788726
100000000 6 300 2.467667584 149.453959066 54.947580782
100000000 6 305 2.44814896 142.545992028 56.008337208
100000000 6 310 2.430340368 148.496462666 58.128372438
100000000 6 315 2.413289968 145.46151967 60.124136086
100000000 6 320 2.396307088 142.956503504 59.443121406
100000000 6 325 2.380821952 142.887933496 58.607708934
100000000 6 330 2.366728848 139.93348029 61.743173336000005
100000000 6 335 2.353799376 133.109411698 62.348714076
100000000 6 340 2.342165216 134.604812914 62.037639918
100000000 6 345 2.331790256 135.55368784 61.903198244
100000000 6 350 2.322412208 138.13190162 59.757742682
100000000 6 355 2.31421552 137.890136648 60.66207952599999
100000000 6 360 2.307102176 137.791490456 61.788949598
100000000 6 365 2.301135472 135.85633575 62.840121872
100000000 6 370 2.29597232 133.841878584 62.11894993599999
100000000 6 375 2.29181192 135.786827672 63.138788068
100000000 6 380 2.288410912 133.257755414 67.496084176
100000000 6 385 2.286104352 132.915962914 69.41688357
100000000 6 390 2.2847092 133.92821557 70.0480873
100000000 6 395 2.283849872 137.397839178 69.717289912
100000000 6 400 2.284168784 136.760847648 72.661270922
100000000 6 405 2.285225312 135.274895368 74.101431844
100000000 6 410 2.287138144 148.912144548 67.662232826
100000000 6 415 2.285955136 147.264642986 71.76483791
100000000 6 420 2.28512872 142.779317502 67.463329614
100000000 6 425 2.28529832 138.278875932 74.672915718
100000000 6 430 2.28597296 143.955826154 82.371334648
100000000 6 435 2.28729536 141.865053412 84.299106126
100000000 6 440 2.289449856 145.463157592 75.567878844
100000000 6 445 2.292255296 140.072151378 79.880205024
100000000 6 450 2.295679472 137.134499774 86.61349813
100000000 6 455 2.299892256 139.433650414 85.259469114
100000000 6 460 2.304665424 148.032500804 82.62879006
100000000 6 465 2.310304656 144.807099576 83.975779548
100000000 6 470 2.316398672 138.332362138 84.774403122
100000000 6 475 2.323199472 142.222772134 86.500652494
100000000 6 480 2.330596768 144.176094592 86.25705895
100000000 6 485 2.338923024 149.947977782 92.535266536
100000000 6 490 2.34753168 138.086164844 94.697931412
100000000 6 495 2.356891568 146.952149698 95.125822302
100000000 6 500 2.366823872 142.941752002 94.545630128
100000000 6 505 2.377467392 143.87885833 102.02304263
100000000 6 510 2.38870408 143.719260768 98.256719458
100000000 6 515 2.400174352 149.236927498 97.755530496
100000000 6 520 2.412109088 151.799914742 97.37345665
100000000 6 525 2.42476064 151.382041906 96.868659032
100000000 6 530 2.437795008 145.776010132 102.473655836
100000000 6 535 2.447963584 141.035185708 111.272090268
100000000 6 540 2.455422496 149.821507448 111.666397356
100000000 6 545 2.463103264 160.274336708 109.656067084
100000000 6 550 2.471367744 157.06431239 113.38138912
100000000 6 555 2.47962288 149.69592495 115.82998869
100000000 6 560 2.48813248 150.990813734 115.381564052
100000000 6 565 2.49683424 148.143639132 119.37825698999998
100000000 6 570 2.50593216 145.521318498 123.49647935999998
100000000 6 575 2.515052048 154.908531388 117.065783704
100000000 6 580 2.524191824 155.749467168 112.770523408
100000000 6 585 2.533569776 157.71037645 119.566666304
100000000 6 590 2.54301952 153.18305005 123.522591888
100000000 6 595 2.552484288 154.482244636 126.51682740399998
100000000 6 600 2.562037296 161.272506406 129.315915096
100000000 6 605 2.571689104 159.652343374 127.907536842
100000000 6 610 2.58119856 160.035807824 133.967120818
100000000 6 615 2.590876624 157.41289465 135.331970008
100000000 6 620 2.600510496 161.479983278 131.936121344
100000000 6 625 2.610032992 157.355229488 136.11581428
100000000 6 630 2.619695056 162.131918548 140.198036828
100000000 6 635 2.629097776 157.468926554 141.44041789
100000000 6 640 2.638546048 162.106805758 139.228269476
100000000 6 645 2.648140992 160.24273916 139.71864401
100000000 6 650 2.657462416 168.037326158 139.339479162
100000000 6 655 2.667021504 162.11349624 140.083171272
100000000 6 660 2.676304656 163.598731002 143.960964666
100000000 6 665 2.685607056 169.229652856 145.95195549
100000000 6 670 2.694868384 171.864464028 148.876878646
100000000 6 675 2.703998112 164.475017064 146.500287408
100000000 6 680 2.713237072 163.790018788 147.492039674
100000000 6 685 2.7222368 166.218543508 148.501836868
100000000 6 690 2.7312388 167.76760821 151.59399411
100000000 6 695 2.740249008 168.419566296 157.423103672
100000000 6 700 2.74903416 168.986342042 151.58498563
100000000 6 705 2.75791328 168.902853876 157.680637536
100000000 6 710 2.76674328 169.54302518 155.716027126
100000000 6 715 2.77556336 164.794316886 157.130845774
100000000 6 720 2.784214928 173.951669234 157.702294814
100000000 6 725 2.792904912 170.084109368 160.020458638
100000000 6 730 2.801510544 170.24618437 158.505942828
100000000 6 735 2.80490368 175.923804552 169.030785248
100000000 6 740 2.807885552 173.470322924 164.439701776
100000000 6 745 2.810584288 172.979497656 166.199671882
100000000 6 750 2.813316752 175.13356048 166.873110056
100000000 6 755 2.816216272 170.667053782 164.606860632
100000000 6 760 2.819079072 179.36821262 161.969324396
100000000 6 765 2.821841968 177.621499638 167.983783696
100000000 6 770 2.82471792 172.75927155 167.512914286
100000000 6 775 2.827398336 168.069611276 168.248014186
100000000 6 780 2.830369344 166.026792044 149.39440638
100000000 6 785 2.833060752 166.06147104 138.08174746
100000000 6 790 2.835762016 158.435326392 143.77364973
100000000 6 795 2.8386244 149.010453512 139.506646362
100000000 6 800 2.841144384 119.40484345199998 76.5222093


==> plots_data/parameter_pluswrap/2pluswrap2_7.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 7 200 3.652235664 181.756596066 53.577404334
100000000 7 205 3.570099408 188.789447912 47.513303114
100000000 7 210 3.492098144 180.745941012 40.208895186
100000000 7 215 3.417913392 188.742481808 45.412400678
100000000 7 220 3.3472292 184.286894996 49.855632552
100000000 7 225 3.27988232 179.50270779 42.716548806
100000000 7 230 3.2156156 182.104782776 49.776722064
100000000 7 235 3.153938064 186.00196446 46.184223412
100000000 7 240 3.094805888 185.11507268 45.176472122
100000000 7 245 3.038133936 176.72151882 38.855466212
100000000 7 250 2.983798768 180.675585194 43.25442819
100000000 7 255 2.931708976 173.799528214 36.635594096
100000000 7 260 2.881717072 140.085013274 50.083781974
100000000 7 265 2.833887392 159.452239346 37.28835343
100000000 7 270 2.787964176 157.661126236 36.909560156
100000000 7 275 2.7436388 137.330443294 42.394029768
100000000 7 280 2.70128984 152.961072324 41.448153096
100000000 7 285 2.660722976 145.238969518 43.012454276
100000000 7 290 2.62162584 161.220439738 35.254369794
100000000 7 295 2.584330192 162.47344737 38.10772927
100000000 7 300 2.548454928 160.989932568 42.76035957
100000000 7 305 2.514296064 158.152984806 46.803706314
100000000 7 310 2.481561456 159.93064138 42.182629252
100000000 7 315 2.45052816 158.663128678 41.916605402
100000000 7 320 2.420946944 146.7458715 45.464591252
100000000 7 325 2.392861232 144.96069585 41.85181721
100000000 7 330 2.366262176 151.715546994 46.821380314
100000000 7 335 2.34134824 152.346638998 43.82949682
100000000 7 340 2.317904352 141.119825714 40.907772754
100000000 7 345 2.296147968 149.928063438 43.515030368
100000000 7 350 2.2759136 140.889328372 45.93336209
100000000 7 355 2.25724384 141.171685328 44.988945554
100000000 7 360 2.238856912 148.733777346 42.349848556
100000000 7 365 2.2218352 151.132879428 50.85995022
100000000 7 370 2.206411968 144.787869466 42.805020486
100000000 7 375 2.192126016 148.9915783 52.44141144
100000000 7 380 2.179263552 143.250205196 42.908366112
100000000 7 385 2.167603696 148.89502058 47.040251654
100000000 7 390 2.157542688 142.638551976 48.034975304
100000000 7 395 2.148551264 140.116780224 50.25342915
100000000 7 400 2.14072504 139.933372376 51.6483612
100000000 7 405 2.133947664 153.178861982 49.82510735
100000000 7 410 2.128023152 139.848141342 52.452573258
100000000 7 415 2.123329056 146.03762151 52.346458758
100000000 7 420 2.119406272 141.801851572 50.224630518
100000000 7 425 2.116460144 153.985852246 50.361925802
100000000 7 430 2.1140956 144.537595944 55.645786858
100000000 7 435 2.110099648 145.60683316 55.845944866
100000000 7 440 2.106499216 142.144897654 56.410848844
100000000 7 445 2.103674768 146.410496428 54.730422622
100000000 7 450 2.101478752 147.18065315 58.717779202
100000000 7 455 2.09999552 155.13579895 53.642755998
100000000 7 460 2.098963056 142.618302124 55.594815524
100000000 7 465 2.0985292 148.196147224 58.562182374
100000000 7 470 2.098631312 157.042356342 57.568139438
100000000 7 475 2.099316464 155.931381152 57.340685152
100000000 7 480 2.100229088 148.895785532 61.725990376
100000000 7 485 2.101875824 145.536602554 66.479426944
100000000 7 490 2.104033408 157.468204048 59.961401554
100000000 7 495 2.106518288 157.392970368 60.11464274200001
100000000 7 500 2.109632096 155.406764082 63.80541723
100000000 7 505 2.11304968 153.381035228 65.544016998
100000000 7 510 2.1168496 149.57963363 68.866130224
100000000 7 515 2.121060464 144.539683402 71.606930526
100000000 7 520 2.125708624 146.87694349 67.927567396
100000000 7 525 2.1308732 146.816211106 66.197298952
100000000 7 530 2.134988496 159.227964948 70.972971144
100000000 7 535 2.137087264 158.277228584 71.363721482
100000000 7 540 2.139610192 146.851989184 69.738721014
100000000 7 545 2.142361856 148.08199831 78.60022142
100000000 7 550 2.14555352 154.76495838 69.758789112
100000000 7 555 2.14908624 157.122904658 72.359320962
100000000 7 560 2.152806016 155.715827024 74.79647685
100000000 7 565 2.156835536 151.255388596 78.811068258
100000000 7 570 2.161156288 160.683915018 79.394113502
100000000 7 575 2.165878 151.527448106 78.754383936
100000000 7 580 2.170695392 156.042735254 80.273693984
100000000 7 585 2.175839968 152.324163062 84.738568886
100000000 7 590 2.181348512 159.075606254 73.657559532
100000000 7 595 2.186896704 154.736237948 80.743630532
100000000 7 600 2.192736288 163.552816854 82.226111694
100000000 7 605 2.198961424 154.01880038 86.38347763
100000000 7 610 2.205314352 154.80064303 86.125770408
100000000 7 615 2.211938816 158.02823346 82.605749916
100000000 7 620 2.218860336 159.773631788 90.881179166
100000000 7 625 2.225838016 156.671923398 90.037451752
100000000 7 630 2.233166736 156.629070214 91.91214013
100000000 7 635 2.24056672 157.778089674 89.489687124
100000000 7 640 2.248302336 167.127518348 92.918171884
100000000 7 645 2.256284224 162.138806972 93.849329842
100000000 7 650 2.264409968 157.065349282 93.74713119
100000000 7 655 2.272730048 156.336776398 93.923341372
100000000 7 660 2.281085904 160.097261108 91.516558564
100000000 7 665 2.28991104 160.714028572 94.278520208
100000000 7 670 2.29874264 162.680282548 100.147465172
100000000 7 675 2.307918304 162.04734458 100.692717456
100000000 7 680 2.317273488 161.723368252 99.223187232
100000000 7 685 2.323279424 162.163875078 106.943680114
100000000 7 690 2.328450432 168.832485896 107.930938478
100000000 7 695 2.333660624 167.144605004 107.606588216
100000000 7 700 2.339092624 171.016007308 106.555724516
100000000 7 705 2.344583536 167.755303744 105.919203032
100000000 7 710 2.3503632 172.562410304 109.705691264
100000000 7 715 2.356136992 169.21082424 105.207791378
100000000 7 720 2.362252336 166.01452209 112.475542026
100000000 7 725 2.368300448 167.381978766 110.701400478
100000000 7 730 2.374534848 163.507090448 113.248326042
100000000 7 735 2.380956768 170.091659652 114.972828872
100000000 7 740 2.387507376 178.489645006 116.153460354
100000000 7 745 2.394104928 176.475806456 118.455311478
100000000 7 750 2.400980224 171.138907908 118.171305326
100000000 7 755 2.407902912 173.298021602 115.945901596
100000000 7 760 2.414987424 175.463017526 111.537887812
100000000 7 765 2.422207248 179.095832568 106.038757906
100000000 7 770 2.429739312 164.406393644 114.466945324
100000000 7 775 2.437051616 175.747152892 111.616128274
100000000 7 780 2.444585792 165.420064096 110.54019686
100000000 7 785 2.452364976 156.579318734 109.288139286
100000000 7 790 2.460295168 163.019821422 103.372849632
100000000 7 795 2.468164832 158.82544284 97.59213595
100000000 7 800 2.476227872 118.804740848 58.158265568


==> plots_data/parameter_pluswrap/2pluswrap2_8.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 8 200 4.080131288 79.922380722 10.045512595333337
100000000 8 205 3.98392396 79.437281031 10.044447759
100000000 8 210 3.892506704 78.923820479 10.026893079
100000000 8 215 3.805387712 78.585015165 10.067637212333334
100000000 8 220 3.722473072 77.869906186 10.076934134999998
100000000 8 225 3.64338744 77.830993789 10.096808253
100000000 8 230 3.567886976 77.504960816 10.032655556333337
100000000 8 235 3.49574108 78.151115191 10.072007704333332
100000000 8 240 3.426720112 76.757527426 10.061084502333332
100000000 8 245 3.360731024 75.838855434 10.097926822333337
100000000 8 250 3.297345952 75.848786385 10.096347805
100000000 8 255 3.2365132 75.354726073 10.144971146666666
100000000 8 260 3.178025888 75.413860864 10.143314051
100000000 8 265 3.121966696 74.604405635 10.175105815666663
100000000 8 270 3.067943416 74.387024386 10.149424535
100000000 8 275 3.0161169760000006 74.825723441 10.143701678333334
100000000 8 280 2.966107392 74.425865048 10.171743441333334
100000000 8 285 2.917935104 73.911468816 10.228166001333337
100000000 8 290 2.871475856 73.622777112 10.162526692
100000000 8 295 2.826647048 73.529998712 10.173640438333331
100000000 8 300 2.7834447653333334 73.75961278266666 10.1429756626
100000000 8 305 2.741686104 73.66390515266667 10.149476844
100000000 8 310 2.7013358933333333 73.52479283766667 10.134296600844444
100000000 8 315 2.6623377306666667 73.43810612433334 10.127453101644448
100000000 8 320 2.624700024 72.94105102900001 10.133777121244444
100000000 8 325 2.5881649893333334 72.961127494 10.13812357251111
100000000 8 330 2.5529979466666664 73.01794721466666 10.145887830022223
100000000 8 335 2.5189366853333333 72.91380391833333 10.13772148451111
100000000 8 340 2.485957418666666 73.06367074466668 10.110914764733334
100000000 8 345 2.454260445333333 72.93841262233333 10.129430354422224
100000000 8 350 2.4235405626666666 72.714118903 10.143254306977775
100000000 8 355 2.3939537360000003 72.69594146733334 10.120736957044445
100000000 8 360 2.36538328 73.19080637966668 10.132922840222223
100000000 8 365 2.3379564800000003 72.784350344 10.140557449066668
100000000 8 370 2.3116620586666667 72.96766729566667 10.1311402546
100000000 8 375 2.286420130666667 73.178063585 10.15451045791111
100000000 8 380 2.2623778106666665 72.82034583133333 10.130487545355557
100000000 8 385 2.239286272 72.81152321366666 10.34794858951111
100000000 8 390 2.2170621786666667 72.90279778433334 10.329052847066668
100000000 8 395 2.1959692186666664 73.20405100766666 10.396660710244443
100000000 8 400 2.1761015733333333 75.08474406433334 10.395059250377775
100000000 8 405 2.157545384 73.08927742333333 10.460518505244444
100000000 8 410 2.140227733333333 73.53611787633334 10.476086852222224
100000000 8 415 2.124263498666666 74.23000533 10.532957795666666
100000000 8 420 2.109655104 73.40542504566666 10.5723310058
100000000 8 425 2.096284384 74.58496931866667 10.650032565133332
100000000 8 430 2.0843282 73.702443829 10.74883194508889
100000000 8 435 2.073629354666666 73.86768154433334 10.800981670066667
100000000 8 440 2.064175424 73.87248637066666 10.890044758577778
100000000 8 445 2.0559956426666663 74.39718861933333 10.989900541822225
100000000 8 450 2.048970226666667 74.06974966400001 11.072527930244442
100000000 8 455 2.042192554666667 77.05531718166667 11.510781072755556
100000000 8 460 2.03543712 76.27234903233334 11.604573544066668
100000000 8 465 2.0295837333333333 74.684718779 11.750445381511108
100000000 8 470 2.024681216 74.897473467 11.92616876582222
100000000 8 475 2.02046896 74.77560641833334 12.006670515422224
100000000 8 480 2.017041088 74.92358619233333 12.163438363333333
100000000 8 485 2.014423130666667 75.176672856 12.4321445518
100000000 8 490 2.0124287093333333 75.183917556 12.524613519511112
100000000 8 495 2.011107864 75.44562474600001 12.703615341622225
100000000 8 500 2.0104288453333337 75.598601655 12.93822493837778
100000000 8 505 2.010350546666667 75.73526511133333 13.0887326864
100000000 8 510 2.0108025626666666 75.91782717466667 13.26319068495556
100000000 8 515 2.0118729493333336 77.865635125 13.305687326933333
100000000 8 520 2.0134261306666663 76.140168265 13.463593926933331
100000000 8 525 2.013655485333333 76.78079577966666 14.39617267877778
100000000 8 530 2.0135515893333333 76.519197437 14.567160647444444
100000000 8 535 2.0139053733333334 76.94758670866666 14.774091772866669
100000000 8 540 2.0146124453333334 77.06743983033333 14.924122472933334
100000000 8 545 2.0158138373333334 77.25554896666667 15.196547538044449
100000000 8 550 2.0174267466666667 77.37207667866666 15.280985589911111
100000000 8 555 2.019406408 77.85396582433333 15.578923427666666
100000000 8 560 2.0217741866666668 77.84558221133334 15.744392491599998
100000000 8 565 2.024437112 77.779690786 15.774278194666666
100000000 8 570 2.027535373333333 78.131166451 15.9800797714
100000000 8 575 2.031010592 78.37763154100001 16.485534573266666
100000000 8 580 2.034784856 78.44810827433334 16.60161621993333
100000000 8 585 2.0388761973333334 78.83911888533333 16.916273596222222
100000000 8 590 2.043324776 79.06108919766667 17.057695372355557
100000000 8 595 2.0480755093333336 79.18102483633334 17.432339457644442
100000000 8 600 2.053135274666667 80.30782799166667 17.544207511733333
100000000 8 605 2.0585119146666666 79.47349984099999 17.66221721702222
100000000 8 610 2.064268269333333 79.87940077399999 17.785527518933332
100000000 8 615 2.0702037226666667 80.08717398566667 18.032396665666667
100000000 8 620 2.076428424 80.27566353733333 18.245222228666663
100000000 8 625 2.08287368 80.60025108666666 19.73935501355556
100000000 8 630 2.086305016 81.958446486 20.0403739624
100000000 8 635 2.090009064 80.91415106166666 20.212138085866663
100000000 8 640 2.093906616 81.09643779033333 20.44812946908889
100000000 8 645 2.0980594933333334 81.44545465366667 20.76534013771111
100000000 8 650 2.102452373333333 81.52973671833333 20.86196999826667
100000000 8 655 2.1070215546666664 81.86367759833333 21.185215453377776
100000000 8 660 2.1118292933333334 82.03902225933332 21.53256851648889
100000000 8 665 2.116829746666667 82.251200342 21.610865166177778
100000000 8 670 2.122060352 82.36245070566667 21.823199180444444
100000000 8 675 2.127488693333333 82.629902507 22.08446708635556
100000000 8 680 2.133137328 82.80000712533332 22.148220869133336
100000000 8 685 2.138979424 82.92088662033333 22.56957282657778
100000000 8 690 2.1449582586666662 83.66779839533332 23.03637473655556
100000000 8 695 2.151256317333333 84.13249997199999 23.173824853777777
100000000 8 700 2.1577021386666666 84.087023993 23.17301905711111
100000000 8 705 2.1643270266666668 84.53746618266666 23.84144045095556
100000000 8 710 2.171162661333333 84.45768685133334 23.844620570266667
100000000 8 715 2.1782015173333336 85.187874073 24.39212364322222
100000000 8 720 2.1853572746666665 85.14873798866667 24.6492129992
100000000 8 725 2.1927353066666666 85.69457067033333 25.012490112511117
100000000 8 730 2.200359826666667 85.58131059733334 24.89281608328889
100000000 8 735 2.20809604 85.865218762 25.46880495691111
100000000 8 740 2.2160793733333333 86.43880507766666 25.87581106291111
100000000 8 745 2.224198698666666 86.94810521200002 26.158858880577775
100000000 8 750 2.232450656 87.33152219200001 26.62034967811111
100000000 8 755 2.2409405066666666 87.88292762233334 26.80534678697778
100000000 8 760 2.249517845333333 87.87924838166667 26.772308214
100000000 8 765 2.258399672 88.675455581 27.42504950904444
100000000 8 770 2.267344677333333 88.51871534899999 27.262457795955555
100000000 8 775 2.2764720346666665 89.324772286 27.769280001622224
100000000 8 780 2.2858732426666664 89.17369057466665 27.64350735437778
100000000 8 785 2.2954407306666664 89.39824593833333 27.973898223977773
100000000 8 790 2.3040720666666665 90.41771179833331 30.147234659311117
100000000 8 795 2.309625285333333 90.206767083 30.73632524571112
100000000 8 800 2.31530712 90.63817957566664 30.46010576724445


==> plots_data/parameter_pluswrap/2pluswrap2_9.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 9 200 4.546986048 191.557476854 45.166971788
100000000 9 205 4.437702272 190.336154404 49.621579406
100000000 9 210 4.333742096 193.843692204 44.285761254
100000000 9 215 4.234667472 181.546601532 35.370909846
100000000 9 220 4.140120064 190.235185224 48.345016968
100000000 9 225 4.04983304 192.011330688 39.671396402
100000000 9 230 3.963562848 192.46703676 43.24928945
100000000 9 235 3.881001296 188.99741779 38.080521606
100000000 9 240 3.801921392 192.062005466 45.906784026
100000000 9 245 3.72605456 193.334499644 40.020111538
100000000 9 250 3.653436992 180.557024322 32.019010822
100000000 9 255 3.583536816 181.166577772 36.977553886
100000000 9 260 3.516504384 163.204141132 34.874061326
100000000 9 265 3.451933824 162.680511908 35.430731758
100000000 9 270 3.389782336 159.44800646 33.252835544
100000000 9 275 3.330001952 151.183727078 38.60755279
100000000 9 280 3.272342048 146.326498894 38.603548862
100000000 9 285 3.216858496 151.578298906 38.112329426
100000000 9 290 3.16330352 163.229007096 36.781302496
100000000 9 295 3.111592816 161.379972698 38.28008066
100000000 9 300 3.061741952 147.586409432 36.693657614
100000000 9 305 3.0135572 161.025393726 40.661256076
100000000 9 310 2.96690848 153.521169406 35.680012326
100000000 9 315 2.921930528 157.101199934 42.62461636
100000000 9 320 2.87828888 150.315515554 40.95000767
100000000 9 325 2.836141584 152.387333828 40.575215476
100000000 9 330 2.79523688 147.447380864 39.18109561
100000000 9 335 2.755741872 158.481487108 38.81357328
100000000 9 340 2.717232608 151.03346177 40.005430372
100000000 9 345 2.680150768 157.12833232 38.603581384
100000000 9 350 2.644076112 154.233210356 37.775897616
100000000 9 355 2.609162816 151.181326122 38.936812704
100000000 9 360 2.57519 159.696566646 33.975645854
100000000 9 365 2.542370016 157.878416214 34.265617496
100000000 9 370 2.51040296 153.93730097 36.300153234
100000000 9 375 2.479331776 153.298580526 39.530991238
100000000 9 380 2.449263056 150.497120272 36.295818438
100000000 9 385 2.419963776 150.298988862 41.870009714
100000000 9 390 2.3917584 146.41124524 45.773885886
100000000 9 395 2.36418648 146.054716486 45.783021132
100000000 9 400 2.337562528 166.517845798 31.881185418
100000000 9 405 2.31167464 163.019177398 34.4365009
100000000 9 410 2.286333616 162.753833764 32.675006246
100000000 9 415 2.261897776 150.184458028 34.609597604
100000000 9 420 2.238262368 168.66864947 34.34373418
100000000 9 425 2.215440784 168.56073183 34.342171844
100000000 9 430 2.19341192 167.56085059 35.428290558
100000000 9 435 2.172306736 147.01013022 35.584795732
100000000 9 440 2.152012864 153.351526312 35.343064924000004
100000000 9 445 2.132566336 161.027822594 36.165911176
100000000 9 450 2.114315664 153.184502444 32.609175852
100000000 9 455 2.096945152 155.690472932 36.586861128
100000000 9 460 2.080633008 147.825425942 49.423780292
100000000 9 465 2.06538944 147.685161294 42.644246954
100000000 9 470 2.051133792 147.072180234 42.074342788
100000000 9 475 2.038256224 167.641613362 34.140418424
100000000 9 480 2.026503872 152.044616286 39.83226457
100000000 9 485 2.015379616 163.526329144 46.028007132
100000000 9 490 2.004883888 163.643074808 36.58230769
100000000 9 495 1.995375024 158.210338126 40.437662568
100000000 9 500 1.986992976 155.777966278 40.638173504
100000000 9 505 1.97961072 152.436605652 43.262128506
100000000 9 510 1.973005184 153.44493002 37.636349066
100000000 9 515 1.96755096 159.043480572 36.766375518
100000000 9 520 1.962892656 166.461534128 41.821487524
100000000 9 525 1.959188448 165.134274458 40.964359438
100000000 9 530 1.956248272 147.952901268 42.176949492
100000000 9 535 1.954059168 154.082791354 41.89555875
100000000 9 540 1.951076592 154.161217168 45.458477976
100000000 9 545 1.948533088 157.339137436 38.14748819
100000000 9 550 1.946348864 156.640270476 45.94428369
100000000 9 555 1.944911456 149.663502134 47.261964476
100000000 9 560 1.943920528 161.681938704 46.440933644
100000000 9 565 1.94342024 153.684729572 45.746178496
100000000 9 570 1.943431936 155.158768636 49.70994099
100000000 9 575 1.943941296 158.650948732 45.142016072
100000000 9 580 1.944808976 156.250442584 45.777419858
100000000 9 585 1.946273072 157.888613 47.58344794
100000000 9 590 1.947998896 170.217485866 47.269575786
100000000 9 595 1.950269984 155.641476466 48.080240924
100000000 9 600 1.952820688 162.25298188 52.538336776
100000000 9 605 1.955935296 165.509871666 48.769235122
100000000 9 610 1.958085744 166.59583847 49.286886222
100000000 9 615 1.959284928 161.362488918 49.28269426
100000000 9 620 1.960801104 157.755418684 52.771373184
100000000 9 625 1.96267384 177.435140356 50.264065934
100000000 9 630 1.964864736 164.453755172 46.658116494
100000000 9 635 1.967159504 160.860928326 59.529667076
100000000 9 640 1.970008928 158.57421759 58.233338742
100000000 9 645 1.973036176 167.230666932 49.505240284
100000000 9 650 1.976216224 164.880532564 56.825939474
100000000 9 655 1.979773008 176.720933444 51.711830076
100000000 9 660 1.9835408 168.253358496 50.680894368
100000000 9 665 1.987573296 156.684396728 65.999417082
100000000 9 670 1.99169128 165.44263891 53.945058512
100000000 9 675 1.996366576 168.991318524 54.747929514
100000000 9 680 2.000997744 169.830979176 57.894817506
100000000 9 685 2.005875008 162.720571406 60.32084816799999
100000000 9 690 2.011073072 169.212704644 56.96284517
100000000 9 695 2.01650352 169.831559476 60.69577683
100000000 9 700 2.02216056 170.386167456 66.614409418
100000000 9 705 2.027984016 172.655607218 63.79247694
100000000 9 710 2.033984144 171.14181584 65.867890996
100000000 9 715 2.040356816 166.995975744 62.79975555199999
100000000 9 720 2.046766128 172.471254482 61.13091697600001
100000000 9 725 2.05078072 166.396997216 71.816771144
100000000 9 730 2.054552624 161.271236836 67.595639736
100000000 9 735 2.058600224 178.955736682 69.237701324
100000000 9 740 2.062832416 173.51489183 66.31790682
100000000 9 745 2.06705384 169.201099276 66.852941656
100000000 9 750 2.071562816 170.234206294 66.76009513
100000000 9 755 2.076307248 165.069221602 66.46124172
100000000 9 760 2.081167184 166.70782954 66.926577058
100000000 9 765 2.086157248 164.43540479 69.510490262
100000000 9 770 2.09134776 172.06946932 64.831546428
100000000 9 775 2.09683368 171.180002082 66.335339276
100000000 9 780 2.102304816 162.025107904 70.646730664
100000000 9 785 2.10799488 164.943045654 66.341709006
100000000 9 790 2.113792512 162.547594008 60.56809456800001
100000000 9 795 2.119922496 152.23168678 61.58956296800001
100000000 9 800 2.126146896 114.754827258 39.677838514


==> plots_data/parameter_pluswrap/2pluswrap2_9_l1024.csv <==
keys_num method k bits/seed bucket_size100 slice threads seed bits/key bumped_% range_overhead_% build_ns/key query_ns/key
100000000 PHast2+wrap_2 1 9 200 1024 1 5 4.56595608 0 0 216.181808308 45.268363348
100000000 PHast2+wrap_2 1 9 205 1024 1 5 4.45712496 0 0 204.076431138 42.562980556
100000000 PHast2+wrap_2 1 9 210 1024 1 5 4.353610912 0 0 204.511918268 53.857775554
100000000 PHast2+wrap_2 1 9 215 1024 1 5 4.254874416 0 0 203.3528923 53.434668888
100000000 PHast2+wrap_2 1 9 220 1024 1 5 4.160908576 0 0 210.324829078 46.308062378
100000000 PHast2+wrap_2 1 9 225 1024 1 5 4.071046064 0 0 202.381481746 50.162243976
100000000 PHast2+wrap_2 1 9 230 1024 1 5 3.985255552 0 0 183.804466058 35.277522426
100000000 PHast2+wrap_2 1 9 235 1024 1 5 3.903130864 0 0 195.612505568 33.175695346
100000000 PHast2+wrap_2 1 9 240 1024 1 5 3.824585824 0 0 200.73887224 48.021153606
100000000 PHast2+wrap_2 1 9 245 1024 1 5 3.749387872 0 0 198.361593856 41.415122338
100000000 PHast2+wrap_2 1 9 250 1024 1 5 3.67717232 0 0 202.92485798 37.5321917
100000000 PHast2+wrap_2 1 9 255 1024 1 5 3.60784976 0 0 208.480539546 45.896644004
100000000 PHast2+wrap_2 1 9 260 1024 1 5 3.541286768 0 0 174.55169287 45.64592808
100000000 PHast2+wrap_2 1 9 265 1024 1 5 3.477450272 0 0 172.228664558 42.654404408
100000000 PHast2+wrap_2 1 9 270 1024 1 5 3.41588336 0 0 173.642811388 34.770367328
100000000 PHast2+wrap_2 1 9 275 1024 1 5 3.356777792 0 0 165.499296358 36.176497878
100000000 PHast2+wrap_2 1 9 280 1024 1 5 3.299817408 0 0 167.852075088 37.633816726
100000000 PHast2+wrap_2 1 9 285 1024 1 5 3.244910144 0 0 172.938067294 37.363212634
100000000 PHast2+wrap_2 1 9 290 1024 1 5 3.19196088 0 0 169.401664092 37.37591306
100000000 PHast2+wrap_2 1 9 295 1024 1 5 3.140883584 0 0 173.266909832 40.958157864
100000000 PHast2+wrap_2 1 9 300 1024 1 5 3.09166648 0 0 163.21504033 38.933008124
100000000 PHast2+wrap_2 1 9 305 1024 1 5 3.044159568 0 0 172.703143912 41.494327162
100000000 PHast2+wrap_2 1 9 310 1024 1 5 2.99809888 0 0 168.313525998 40.790470322
100000000 PHast2+wrap_2 1 9 315 1024 1 5 2.953609984 0 0 171.391530532 44.359950698
100000000 PHast2+wrap_2 1 9 320 1024 1 5 2.910440416 0 0 169.391645094 35.57784247
100000000 PHast2+wrap_2 1 9 325 1024 1 5 2.868743776 0 0 168.869448074 36.576656308
100000000 PHast2+wrap_2 1 9 330 1024 1 5 2.828403344 0 0 165.29097209 35.030506566
100000000 PHast2+wrap_2 1 9 335 1024 1 5 2.78929104 0 0 162.065658024 42.22411792
100000000 PHast2+wrap_2 1 9 340 1024 1 5 2.75147352 0 0 157.820082504 41.141529618
100000000 PHast2+wrap_2 1 9 345 1024 1 5 2.71493328 0 0 171.916437732 33.966893756
100000000 PHast2+wrap_2 1 9 350 1024 1 5 2.679305488 0 0 172.456940348 35.975649516
100000000 PHast2+wrap_2 1 9 355 1024 1 5 2.644854 0 0 159.342915286 38.147340018
100000000 PHast2+wrap_2 1 9 360 1024 1 5 2.611396112 0 0 160.149642392 36.029657446
100000000 PHast2+wrap_2 1 9 365 1024 1 5 2.5790708 0 0 159.229639586 40.672201134
100000000 PHast2+wrap_2 1 9 370 1024 1 5 2.547740416 0 0 157.23518004 43.703455722
100000000 PHast2+wrap_2 1 9 375 1024 1 5 2.517170896 0 0 158.102764112 42.356374506
100000000 PHast2+wrap_2 1 9 380 1024 1 5 2.487614032 0 0 177.961802166 35.42005613
100000000 PHast2+wrap_2 1 9 385 1024 1 5 2.458805104 0 0 168.284265348 34.864014752
100000000 PHast2+wrap_2 1 9 390 1024 1 5 2.430906048 0 0 174.756004552 34.892325756
100000000 PHast2+wrap_2 1 9 395 1024 1 5 2.403940112 0 0 169.208897614 33.668329668
100000000 PHast2+wrap_2 1 9 400 1024 1 5 2.377617744 0 0 164.899805916 43.297380294
100000000 PHast2+wrap_2 1 9 405 1024 1 5 2.352036624 0 0 159.556178046 41.615218506
100000000 PHast2+wrap_2 1 9 410 1024 1 5 2.327226144 0 0 175.827360916 32.622547842
100000000 PHast2+wrap_2 1 9 415 1024 1 5 2.303170016 0 0 160.191381614 37.423641884
100000000 PHast2+wrap_2 1 9 420 1024 1 5 2.279696528 0 0 169.559130392 36.138162348
100000000 PHast2+wrap_2 1 9 425 1024 1 5 2.256733392 0 0 172.018839352 40.375992938
100000000 PHast2+wrap_2 1 9 430 1024 1 5 2.23453912 0 0 166.937502982 42.438413066
100000000 PHast2+wrap_2 1 9 435 1024 1 5 2.213160192 0 0 160.176439548 41.994316186
100000000 PHast2+wrap_2 1 9 440 1024 1 5 2.192118928 0 0 161.228085384 36.155523108
100000000 PHast2+wrap_2 1 9 445 1024 1 5 2.17176072 0 0 163.85497327 40.737385566
100000000 PHast2+wrap_2 1 9 450 1024 1 5 2.152054032 0 0 174.455451428 33.605705042
100000000 PHast2+wrap_2 1 9 455 1024 1 5 2.132891456 0 0 175.607934008 36.296038148
100000000 PHast2+wrap_2 1 9 460 1024 1 5 2.114376608 0 0 172.930772816 35.481719168
100000000 PHast2+wrap_2 1 9 465 1024 1 5 2.096320176 0 0 171.909453132 39.141071076
100000000 PHast2+wrap_2 1 9 470 1024 1 5 2.078709184 0 0 168.666968458 39.63593871
100000000 PHast2+wrap_2 1 9 475 1024 1 5 2.062017952 0 0 175.172465252 32.807051864
100000000 PHast2+wrap_2 1 9 480 1024 1 5 2.04623632 0 0 179.538794316 35.775186756
100000000 PHast2+wrap_2 1 9 485 1024 1 5 2.031268896 0 0 174.712651172 37.8299846
100000000 PHast2+wrap_2 1 9 490 1024 1 5 2.01719072 0 0 173.546045384 41.46155272
100000000 PHast2+wrap_2 1 9 495 1024 1 5 2.004142624 0 0 172.479594086 41.331102634
100000000 PHast2+wrap_2 1 9 500 1024 1 5 1.992203344 0 0 179.71307308 43.582048158
100000000 PHast2+wrap_2 1 9 505 1024 1 5 1.98118216 0 0 187.673764042 44.59984199
100000000 PHast2+wrap_2 1 9 510 1024 1 5 1.971400272 0 0 193.368632458 43.074170232
100000000 PHast2+wrap_2 1 9 515 1024 1 5 1.962688624 0 0 195.822668632 41.594524754
100000000 PHast2+wrap_2 1 9 520 1024 1 5 1.954937936 0 0 197.800302006 43.610373224
100000000 PHast2+wrap_2 1 9 525 1024 1 5 1.948449984 0 0 198.293509876 41.543155662
100000000 PHast2+wrap_2 1 9 530 1024 1 5 1.943001936 0 0 198.383617316 46.777819356
100000000 PHast2+wrap_2 1 9 535 1024 1 5 1.93814336 0 0 189.414250444 45.459383974
100000000 PHast2+wrap_2 1 9 540 1024 1 5 1.93459256 0 0 205.498836168 44.042598768
100000000 PHast2+wrap_2 1 9 545 1024 1 5 1.931183712 0 0 202.0153859 38.079677888
100000000 PHast2+wrap_2 1 9 550 1024 1 5 1.927553456 0 0 202.16056241 40.952847874
100000000 PHast2+wrap_2 1 9 555 1024 1 5 1.924807648 0 0 196.145600792 47.01721868
100000000 PHast2+wrap_2 1 9 560 1024 1 5 1.922666192 0 0 202.784287236 40.196935108
100000000 PHast2+wrap_2 1 9 565 1024 1 5 1.92116728 0 0 193.842314268 43.420175776
100000000 PHast2+wrap_2 1 9 570 1024 1 5 1.920421216 0 0 191.734207614 46.035942474
100000000 PHast2+wrap_2 1 9 575 1024 1 5 1.920198112 0 0 190.856839782 52.073620696
100000000 PHast2+wrap_2 1 9 580 1024 1 5 1.92062608 0 0 204.846353966 40.8335673
100000000 PHast2+wrap_2 1 9 585 1024 1 5 1.921511888 0 0 203.643347756 48.81181711
100000000 PHast2+wrap_2 1 9 590 1024 1 5 1.923159024 0 0 196.156940972 50.34168268
100000000 PHast2+wrap_2 1 9 595 1024 1 5 1.92514592 0 0 197.91700843 50.016529876
100000000 PHast2+wrap_2 1 9 600 1024 1 5 1.9277816 0 0 199.662388268 46.001185232
100000000 PHast2+wrap_2 1 9 605 1024 1 5 1.930737152 0 0 199.782654718 45.325513266
100000000 PHast2+wrap_2 1 9 610 1024 1 5 1.934161264 0 0 201.032765168 45.496820206
100000000 PHast2+wrap_2 1 9 615 1024 1 5 1.938076528 0 0 198.47570434 50.94570434
100000000 PHast2+wrap_2 1 9 620 1024 1 5 1.9399136 0 0 188.431685844 43.89027886
100000000 PHast2+wrap_2 1 9 625 1024 1 5 1.942141264 0 0 189.011019408 44.668638482
100000000 PHast2+wrap_2 1 9 630 1024 1 5 1.944663424 0 0 187.092548306 48.688381646
100000000 PHast2+wrap_2 1 9 635 1024 1 5 1.947507952 0 0 195.38541955 48.184963506
100000000 PHast2+wrap_2 1 9 640 1024 1 5 1.950761856 0 0 188.811913722 51.724015748
100000000 PHast2+wrap_2 1 9 645 1024 1 5 1.954268352 0 0 182.60605832 51.650578698
100000000 PHast2+wrap_2 1 9 650 1024 1 5 1.958026144 0 0 203.551962498 48.012390624
100000000 PHast2+wrap_2 1 9 655 1024 1 5 1.96225512 0 0 202.855754988 50.895440056
100000000 PHast2+wrap_2 1 9 660 1024 1 5 1.9666856 0 0 189.925223336 52.855189558
100000000 PHast2+wrap_2 1 9 665 1024 1 5 1.971303104 0 0 185.300062018 53.257475328
100000000 PHast2+wrap_2 1 9 670 1024 1 5 1.97625536 0 0 208.677537538 49.813849266
100000000 PHast2+wrap_2 1 9 675 1024 1 5 1.981507824 0 0 204.83555326 54.045028196
100000000 PHast2+wrap_2 1 9 680 1024 1 5 1.986998048 0 0 208.997756074 55.243764692
100000000 PHast2+wrap_2 1 9 685 1024 1 5 1.992685808 0 0 197.11570561 62.958070676000006
100000000 PHast2+wrap_2 1 9 690 1024 1 5 1.998705264 0 0 210.319526106 53.876958052
100000000 PHast2+wrap_2 1 9 695 1024 1 5 2.004994192 0 0 204.327964998 61.754600436
100000000 PHast2+wrap_2 1 9 700 1024 1 5 2.011491168 0 0 208.76437353 60.39150596799999
100000000 PHast2+wrap_2 1 9 705 1024 1 5 2.01811224 0 0 210.66339229 64.687993184
100000000 PHast2+wrap_2 1 9 710 1024 1 5 2.025116608 0 0 208.853732788 65.051675902
100000000 PHast2+wrap_2 1 9 715 1024 1 5 2.032181408 0 0 222.21506664 61.5627965
100000000 PHast2+wrap_2 1 9 720 1024 1 5 2.039534672 0 0 223.396748174 63.80434139199999
100000000 PHast2+wrap_2 1 9 725 1024 1 5 2.045684096 0 0 221.788499334 64.96661567
100000000 PHast2+wrap_2 1 9 730 1024 1 5 2.050239984 0 0 221.243620816 70.245408254
100000000 PHast2+wrap_2 1 9 735 1024 1 5 2.055048272 0 0 216.56648587 68.441480004
100000000 PHast2+wrap_2 1 9 740 1024 1 5 2.059915952 0 0 207.607921916 72.980578846
100000000 PHast2+wrap_2 1 9 745 1024 1 5 2.065153744 0 0 217.50325548 66.805099202
100000000 PHast2+wrap_2 1 9 750 1024 1 5 2.07046024 0 0 208.152236516 65.540237316
100000000 PHast2+wrap_2 1 9 755 1024 1 5 2.075771744 0 0 206.17965357 62.78424279
100000000 PHast2+wrap_2 1 9 760 1024 1 5 2.081538528 0 0 207.575443164 67.801282754
100000000 PHast2+wrap_2 1 9 765 1024 1 5 2.08736848 0 0 210.640805786 71.060000958
100000000 PHast2+wrap_2 1 9 770 1024 1 5 2.093425408 0 0 203.989364022 68.16070672
100000000 PHast2+wrap_2 1 9 775 1024 1 5 2.099625088 0 0 201.900631272 59.814705233999995
100000000 PHast2+wrap_2 1 9 780 1024 1 5 2.105893264 0 0 211.18318739 65.834250968
100000000 PHast2+wrap_2 1 9 785 1024 1 5 2.112502336 0 0 200.37365052 66.009939014
100000000 PHast2+wrap_2 1 9 790 1024 1 5 2.119168192 0 0 196.272761276 62.272438424
100000000 PHast2+wrap_2 1 9 795 1024 1 5 2.126020544 0 0 192.825410872 60.11848268600001
100000000 PHast2+wrap_2 1 9 800 1024 1 5 2.133068016 0 0 146.900691536 34.770304252


==> plots_data/parameter_pluswrap/2pluswrap2_min.csv <==
bits/seed bucket_size100 bits/key
8 505 2.010350546666667
9 565 1.94342024
10 615 1.87079392
11 680 1.84967584


==> plots_data/parameter_pluswrap/3pluswrap2_10.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 10 200 5.032326528 210.38624668 31.854500484000003
100000000 10 205 4.91095432 232.490817982 41.87290044
100000000 10 210 4.795399344 218.69386247 37.5197783
100000000 10 215 4.685341664 231.545490618 45.013308214
100000000 10 220 4.580299008 232.343640992 43.852376202
100000000 10 225 4.479939792 234.033846306 41.273510698
100000000 10 230 4.384057424 218.54102041 39.013928204
100000000 10 235 4.292234752 235.814560734 44.026546088
100000000 10 240 4.204366032 209.333020154 38.952994034
100000000 10 245 4.119978976 218.931420336 44.588409438
100000000 10 250 4.039146608 206.310641492 30.909070334
100000000 10 255 3.961463088 216.490036258 38.398149538
100000000 10 260 3.886938912 187.327162218 40.910048506
100000000 10 265 3.815160352 185.266542514 40.137517452
100000000 10 270 3.746069216 190.725578862 35.528517904
100000000 10 275 3.679635952 184.213650366 34.207439888
100000000 10 280 3.615464112 187.745758264 33.764979548
100000000 10 285 3.553728928 190.56950735 34.03916476
100000000 10 290 3.494105776 184.994229932 36.518358872
100000000 10 295 3.436521312 191.583632192 36.918442422
100000000 10 300 3.380993488 181.099138054 32.508670182
100000000 10 305 3.327322976 184.555988164 33.869072334
100000000 10 310 3.275356624 185.40200915 34.15754869
100000000 10 315 3.225208832 184.888578854 38.04695275
100000000 10 320 3.176533344 188.170442126 35.540862416
100000000 10 325 3.129421232 183.817602476 37.13895733
100000000 10 330 3.083680672 193.016778926 32.805850012
100000000 10 335 3.039421968 191.067082176 32.288608542
100000000 10 340 2.996405296 189.463970748 38.456546064
100000000 10 345 2.954787184 193.564513842 37.104665036
100000000 10 350 2.914396928 178.493802656 37.464846958
100000000 10 355 2.875087408 193.841364614 35.691838476
100000000 10 360 2.836918656 189.094685048 38.198587972
100000000 10 365 2.79999928 186.946957334 39.238572636
100000000 10 370 2.763993872 191.264187228 35.569368002
100000000 10 375 2.728990688 191.126547118 36.308843942
100000000 10 380 2.69498256 190.541902072 36.231517148
100000000 10 385 2.661778944 191.177091068 35.256231518
100000000 10 390 2.62975656 201.691304448 36.916360596
100000000 10 395 2.598364464 198.69739304 36.765385888
100000000 10 400 2.567881472 192.584046066 33.916915954
100000000 10 405 2.538221248 187.54933102 36.17593458
100000000 10 410 2.509150816 189.724768942 36.742094624
100000000 10 415 2.481062496 201.623770346 34.257597742
100000000 10 420 2.453514192 198.05105398 32.875299022
100000000 10 425 2.426683632 193.993469684 33.6956437
100000000 10 430 2.400606544 203.906060484 36.689681566
100000000 10 435 2.375157472 205.531147674 34.635498084
100000000 10 440 2.350067168 201.87808862 36.556063222
100000000 10 445 2.325848256 199.742740454 36.092273588
100000000 10 450 2.30226624 201.62370192 32.194931352
100000000 10 455 2.279147536 199.641215938 35.757812416
100000000 10 460 2.256506896 198.975617894 38.649385552
100000000 10 465 2.234627728 210.776030992 35.259064506
100000000 10 470 2.212829936 208.886390674 36.207054384
100000000 10 475 2.191828208 208.806237438 31.388171142
100000000 10 480 2.171367504 206.618273876 32.661018738
100000000 10 485 2.151071264 213.884166154 34.03029528
100000000 10 490 2.131424144 222.602493002 34.344893996
100000000 10 495 2.111964128 220.088090212 36.12623015
100000000 10 500 2.093158704 221.630621252 33.606399872
100000000 10 505 2.07470832 221.537175742 32.558243506
100000000 10 510 2.056605472 214.9278803 38.471918944
100000000 10 515 2.039160384 229.28023519 30.935165424
100000000 10 520 2.022218016 225.836944962 32.263311072
100000000 10 525 2.00579928 227.987460406 33.41433947
100000000 10 530 1.990059696 231.899887772 34.308872142
100000000 10 535 1.974673008 240.515146138 32.56623868
100000000 10 540 1.96028008 238.213065766 34.856626138
100000000 10 545 1.946765312 251.400363862 32.035298506
100000000 10 550 1.93437416 243.215831648 31.641788744
100000000 10 555 1.923082864 239.73062684 30.587138856
100000000 10 560 1.91293008 255.08933686 32.576562848
100000000 10 565 1.90404112 257.339250296 33.09717804
100000000 10 570 1.896511824 251.95743122 37.407590502
100000000 10 575 1.890186816 259.313871362 30.992439772000004
100000000 10 580 1.884205248 263.438158524 32.953283
100000000 10 585 1.879143808 271.901811164 34.105240264
100000000 10 590 1.874959952 260.511044528 34.667269994
100000000 10 595 1.871598256 279.579397958 38.407304686
100000000 10 600 1.869232112 275.22971489 38.701901864
100000000 10 605 1.867680096 274.248855076 33.834413494
100000000 10 610 1.866693344 270.81235878 35.310149988
100000000 10 615 1.866521472 277.365422062 36.722866786
100000000 10 620 1.867091984 277.088071274 37.026699836
100000000 10 625 1.868173776 278.987421036 39.704552934
100000000 10 630 1.868628688 273.318706394 39.607422942
100000000 10 635 1.868784048 287.7228236 35.674554632
100000000 10 640 1.869628944 282.496202788 39.676149896
100000000 10 645 1.87055456 282.053939394 36.209003944
100000000 10 650 1.872185728 288.781905594 42.09627126
100000000 10 655 1.87406896 285.704798126 37.92422585
100000000 10 660 1.876470528 279.986479424 33.834605638
100000000 10 665 1.879191248 276.0420685 41.028064094
100000000 10 670 1.882155056 281.315181316 35.374851068
100000000 10 675 1.885561728 289.318734054 40.809248242
100000000 10 680 1.889296064 278.760530282 39.867517082
100000000 10 685 1.89337608 284.677018648 38.439024452
100000000 10 690 1.89771704 285.166166954 43.730085738
100000000 10 695 1.902469312 286.72427217 41.82695663
100000000 10 700 1.90651176 280.712200182 46.655658576
100000000 10 705 1.909276432 286.129142928 40.654778424
100000000 10 710 1.912340256 291.954101854 48.369017044
100000000 10 715 1.915610016 296.572070594 43.357297628
100000000 10 720 1.919170224 292.810202824 48.350969796
100000000 10 725 1.923037744 289.267509648 49.739520254
100000000 10 730 1.927033088 295.066365174 44.445592932
100000000 10 735 1.9312492 293.008923708 48.966331054
100000000 10 740 1.93563728 303.565537768 51.708293928
100000000 10 745 1.940225168 299.6456752 50.81162226
100000000 10 750 1.945215584 305.708754938 49.664554484
100000000 10 755 1.950230672 305.856369902 49.661280542
100000000 10 760 1.955589696 305.650187336 52.961886194
100000000 10 765 1.961077504 310.924983036 53.785563348
100000000 10 770 1.966792512 287.743297454 53.743882062
100000000 10 775 1.972680912 303.521739518 47.299431806
100000000 10 780 1.978790976 291.909374258 51.34183923
100000000 10 785 1.984912784 295.203116254 51.32381848
100000000 10 790 1.991372512 288.708050542 49.922282232
100000000 10 795 1.998049584 284.344207518 40.912926906
100000000 10 800 2.005040704 206.817034326 30.04419296


==> plots_data/parameter_pluswrap/3pluswrap2_10_l4096.csv <==
keys_num method k bits/seed bucket_size100 slice threads seed bits/key bumped_% range_overhead_% build_ns/key query_ns/key
100000000 PHast2+wrap_3 1 10 200 4096 1 5 5.020236144 0 0 222.071475308 46.581307938
100000000 PHast2+wrap_3 1 10 205 4096 1 5 4.898552432 0 0 220.44121065 46.720489536
100000000 PHast2+wrap_3 1 10 210 4096 1 5 4.782726864 0 0 199.51386879 31.422732866000004
100000000 PHast2+wrap_3 1 10 215 4096 1 5 4.672362864 0 0 228.371098706 39.555856518
100000000 PHast2+wrap_3 1 10 220 4096 1 5 4.566988976 0 0 223.486387008 43.01850161
100000000 PHast2+wrap_3 1 10 225 4096 1 5 4.46628392 0 0 203.151610954 31.849422545999996
100000000 PHast2+wrap_3 1 10 230 4096 1 5 4.370080416 0 0 225.63880482 41.57549648
100000000 PHast2+wrap_3 1 10 235 4096 1 5 4.277970192 0 0 222.278476066 41.053895776
100000000 PHast2+wrap_3 1 10 240 4096 1 5 4.18963952 0 0 222.518393434 41.194037814
100000000 PHast2+wrap_3 1 10 245 4096 1 5 4.105026656 0 0 214.565611388 38.74458413
100000000 PHast2+wrap_3 1 10 250 4096 1 5 4.023762848 0 0 212.08720054 35.346821202
100000000 PHast2+wrap_3 1 10 255 4096 1 5 3.945724736 0 0 207.958649952 33.396198332
100000000 PHast2+wrap_3 1 10 260 4096 1 5 3.870749328 0 0 178.478192126 41.115561652
100000000 PHast2+wrap_3 1 10 265 4096 1 5 3.798657328 0 0 183.169449816 44.521282808
100000000 PHast2+wrap_3 1 10 270 4096 1 5 3.72912736 0 0 200.981406156 32.384936438
100000000 PHast2+wrap_3 1 10 275 4096 1 5 3.662283984 0 0 194.669956092 33.58999393
100000000 PHast2+wrap_3 1 10 280 4096 1 5 3.597791344 0 0 182.836095748 31.556199828
100000000 PHast2+wrap_3 1 10 285 4096 1 5 3.535561072 0 0 175.6721335 32.26717728
100000000 PHast2+wrap_3 1 10 290 4096 1 5 3.475549904 0 0 185.094253804 33.01297552
100000000 PHast2+wrap_3 1 10 295 4096 1 5 3.41756416 0 0 195.232216962 36.148592402
100000000 PHast2+wrap_3 1 10 300 4096 1 5 3.361618144 0 0 193.999445368 41.342426194
100000000 PHast2+wrap_3 1 10 305 4096 1 5 3.307464032 0 0 184.420333882 34.37224323
100000000 PHast2+wrap_3 1 10 310 4096 1 5 3.254996336 0 0 193.498115218 35.806661808
100000000 PHast2+wrap_3 1 10 315 4096 1 5 3.204271376 0 0 191.46376795 37.447286612
100000000 PHast2+wrap_3 1 10 320 4096 1 5 3.15516272 0 0 174.981221578 34.491849744
100000000 PHast2+wrap_3 1 10 325 4096 1 5 3.10759344 0 0 178.050723558 41.274813616
100000000 PHast2+wrap_3 1 10 330 4096 1 5 3.06141016 0 0 177.258684008 34.92364345
100000000 PHast2+wrap_3 1 10 335 4096 1 5 3.016740384 0 0 188.62528449 34.192825264
100000000 PHast2+wrap_3 1 10 340 4096 1 5 2.9732988 0 0 187.388414806 36.94200276
100000000 PHast2+wrap_3 1 10 345 4096 1 5 2.93128136 0 0 182.743123896 31.821889570000003
100000000 PHast2+wrap_3 1 10 350 4096 1 5 2.890393312 0 0 176.95414248 36.246579318
100000000 PHast2+wrap_3 1 10 355 4096 1 5 2.850616992 0 0 177.82024687 38.779515844
100000000 PHast2+wrap_3 1 10 360 4096 1 5 2.812051856 0 0 184.409680552 37.566275858
100000000 PHast2+wrap_3 1 10 365 4096 1 5 2.774552352 0 0 181.516362474 33.033129004
100000000 PHast2+wrap_3 1 10 370 4096 1 5 2.738119232 0 0 180.417920836 33.333208352
100000000 PHast2+wrap_3 1 10 375 4096 1 5 2.702661328 0 0 177.236684696 40.018552374
100000000 PHast2+wrap_3 1 10 380 4096 1 5 2.668093536 0 0 176.559330662 32.462990814
100000000 PHast2+wrap_3 1 10 385 4096 1 5 2.634532304 0 0 176.718962052 37.733786596
100000000 PHast2+wrap_3 1 10 390 4096 1 5 2.60188944 0 0 174.198705592 39.799831166
100000000 PHast2+wrap_3 1 10 395 4096 1 5 2.570070784 0 0 188.520673696 31.299627716
100000000 PHast2+wrap_3 1 10 400 4096 1 5 2.538927952 0 0 186.21336276 35.704787366
100000000 PHast2+wrap_3 1 10 405 4096 1 5 2.508857936 0 0 183.615628508 35.011660248
100000000 PHast2+wrap_3 1 10 410 4096 1 5 2.479285376 0 0 182.170961262 42.4870581
100000000 PHast2+wrap_3 1 10 415 4096 1 5 2.45064904 0 0 174.303815136 36.08169266
100000000 PHast2+wrap_3 1 10 420 4096 1 5 2.422665008 0 0 192.99995095 30.808182820000003
100000000 PHast2+wrap_3 1 10 425 4096 1 5 2.3953356 0 0 195.519602656 31.078026766
100000000 PHast2+wrap_3 1 10 430 4096 1 5 2.368629008 0 0 182.595935914 34.174780142
100000000 PHast2+wrap_3 1 10 435 4096 1 5 2.342791248 0 0 182.216055286 43.838886615999996
100000000 PHast2+wrap_3 1 10 440 4096 1 5 2.31727952 0 0 198.659731762 33.701434624
100000000 PHast2+wrap_3 1 10 445 4096 1 5 2.292569264 0 0 197.473399136 33.225247492
100000000 PHast2+wrap_3 1 10 450 4096 1 5 2.26851616 0 0 199.00336454199999 37.651440504
100000000 PHast2+wrap_3 1 10 455 4096 1 5 2.244914032 0 0 202.699459784 36.357080196
100000000 PHast2+wrap_3 1 10 460 4096 1 5 2.2220112 0 0 206.632790468 39.410968096
100000000 PHast2+wrap_3 1 10 465 4096 1 5 2.199808912 0 0 211.734253156 37.057013998
100000000 PHast2+wrap_3 1 10 470 4096 1 5 2.177749024 0 0 203.014303276 39.010367126
100000000 PHast2+wrap_3 1 10 475 4096 1 5 2.156631792 0 0 203.263752946 39.708570214
100000000 PHast2+wrap_3 1 10 480 4096 1 5 2.136058976 0 0 210.6192552 37.021409702
100000000 PHast2+wrap_3 1 10 485 4096 1 5 2.116219504 0 0 211.034749656 40.96266201
100000000 PHast2+wrap_3 1 10 490 4096 1 5 2.097110704 0 0 207.695948916 33.005602778
100000000 PHast2+wrap_3 1 10 495 4096 1 5 2.07862152 0 0 216.819951506 39.421871548
100000000 PHast2+wrap_3 1 10 500 4096 1 5 2.061140976 0 0 218.639652258 34.579400194
100000000 PHast2+wrap_3 1 10 505 4096 1 5 2.044315888 0 0 215.744862454 38.431400486
100000000 PHast2+wrap_3 1 10 510 4096 1 5 2.028715584 0 0 212.438620788 38.265566272
100000000 PHast2+wrap_3 1 10 515 4096 1 5 2.014080512 0 0 212.673821884 35.802079816
100000000 PHast2+wrap_3 1 10 520 4096 1 5 2.000549056 0 0 219.274429944 38.46179966
100000000 PHast2+wrap_3 1 10 525 4096 1 5 1.98818936 0 0 217.350433452 40.227105608
100000000 PHast2+wrap_3 1 10 530 4096 1 5 1.976633488 0 0 232.239907176 33.966989242
100000000 PHast2+wrap_3 1 10 535 4096 1 5 1.965801728 0 0 229.126765248 33.288215798
100000000 PHast2+wrap_3 1 10 540 4096 1 5 1.95608688 0 0 221.359099724 37.841215224
100000000 PHast2+wrap_3 1 10 545 4096 1 5 1.947474288 0 0 230.581381078 35.013377762
100000000 PHast2+wrap_3 1 10 550 4096 1 5 1.9398168 0 0 229.741544306 33.448449724
100000000 PHast2+wrap_3 1 10 555 4096 1 5 1.93325984 0 0 226.188454858 36.471141168
100000000 PHast2+wrap_3 1 10 560 4096 1 5 1.92755752 0 0 227.070639844 35.1037806
100000000 PHast2+wrap_3 1 10 565 4096 1 5 1.922799712 0 0 222.864556684 37.179542766
100000000 PHast2+wrap_3 1 10 570 4096 1 5 1.917718304 0 0 218.465312016 39.541355188
100000000 PHast2+wrap_3 1 10 575 4096 1 5 1.913242896 0 0 227.988938102 35.433123996
100000000 PHast2+wrap_3 1 10 580 4096 1 5 1.90936208 0 0 218.163474342 38.9253097
100000000 PHast2+wrap_3 1 10 585 4096 1 5 1.90612112 0 0 226.701228658 38.908863714
100000000 PHast2+wrap_3 1 10 590 4096 1 5 1.90352248 0 0 224.986063594 35.959420852
100000000 PHast2+wrap_3 1 10 595 4096 1 5 1.901519488 0 0 229.997867034 38.431414666
100000000 PHast2+wrap_3 1 10 600 4096 1 5 1.900016112 0 0 223.948263816 39.655756558
100000000 PHast2+wrap_3 1 10 605 4096 1 5 1.89925016 0 0 222.832224188 34.356988184
100000000 PHast2+wrap_3 1 10 610 4096 1 5 1.898764832 0 0 237.990833136 36.219282608
100000000 PHast2+wrap_3 1 10 615 4096 1 5 1.898719632 0 0 224.02580464 43.08264536
100000000 PHast2+wrap_3 1 10 620 4096 1 5 1.897522304 0 0 242.49129534200003 38.446047034
100000000 PHast2+wrap_3 1 10 625 4096 1 5 1.896638752 0 0 239.07837129400002 44.080601564
100000000 PHast2+wrap_3 1 10 630 4096 1 5 1.896119184 0 0 243.132469278 44.42361965
100000000 PHast2+wrap_3 1 10 635 4096 1 5 1.895956368 0 0 237.287342858 45.005857578
100000000 PHast2+wrap_3 1 10 640 4096 1 5 1.896105552 0 0 247.768412744 40.391716972
100000000 PHast2+wrap_3 1 10 645 4096 1 5 1.896726448 0 0 243.41299630600003 45.33577702
100000000 PHast2+wrap_3 1 10 650 4096 1 5 1.897602608 0 0 242.93209648800004 47.017280848
100000000 PHast2+wrap_3 1 10 655 4096 1 5 1.898853216 0 0 249.857913826 45.964559848
100000000 PHast2+wrap_3 1 10 660 4096 1 5 1.900336688 0 0 250.237253124 50.419954242
100000000 PHast2+wrap_3 1 10 665 4096 1 5 1.902107056 0 0 246.90848270799998 47.26552747
100000000 PHast2+wrap_3 1 10 670 4096 1 5 1.90426272 0 0 249.11836577800003 41.394249886
100000000 PHast2+wrap_3 1 10 675 4096 1 5 1.906692896 0 0 252.97412090599997 50.303083042
100000000 PHast2+wrap_3 1 10 680 4096 1 5 1.909377824 0 0 254.250541326 48.329502992
100000000 PHast2+wrap_3 1 10 685 4096 1 5 1.912296272 0 0 250.878984872 49.335515748
100000000 PHast2+wrap_3 1 10 690 4096 1 5 1.91563624 0 0 248.324225348 50.212664478
100000000 PHast2+wrap_3 1 10 695 4096 1 5 1.918036944 0 0 258.525184112 48.83631738
100000000 PHast2+wrap_3 1 10 700 4096 1 5 1.919465776 0 0 264.477699138 53.30706732
100000000 PHast2+wrap_3 1 10 705 4096 1 5 1.92123728 0 0 252.50978466600003 52.145305186
100000000 PHast2+wrap_3 1 10 710 4096 1 5 1.923256144 0 0 261.579432434 54.699536182
100000000 PHast2+wrap_3 1 10 715 4096 1 5 1.92543488 0 0 256.46517043 52.93767026
100000000 PHast2+wrap_3 1 10 720 4096 1 5 1.927722544 0 0 265.574808414 51.462670052
100000000 PHast2+wrap_3 1 10 725 4096 1 5 1.930299856 0 0 263.691530348 51.553947598
100000000 PHast2+wrap_3 1 10 730 4096 1 5 1.933187696 0 0 256.828516604 54.53170609
100000000 PHast2+wrap_3 1 10 735 4096 1 5 1.935985888 0 0 261.786034078 57.126355732
100000000 PHast2+wrap_3 1 10 740 4096 1 5 1.939187056 0 0 251.31020601399996 53.089084712
100000000 PHast2+wrap_3 1 10 745 4096 1 5 1.94239976 0 0 250.69050635799996 52.27568937
100000000 PHast2+wrap_3 1 10 750 4096 1 5 1.945927312 0 0 248.39340426 53.729506384
100000000 PHast2+wrap_3 1 10 755 4096 1 5 1.949501488 0 0 250.48038505599996 48.252871498
100000000 PHast2+wrap_3 1 10 760 4096 1 5 1.95328432 0 0 241.062646274 45.31199502
100000000 PHast2+wrap_3 1 10 765 4096 1 5 1.957389376 0 0 253.368519162 48.76591333
100000000 PHast2+wrap_3 1 10 770 4096 1 5 1.961587504 0 0 239.562445654 45.272758568
100000000 PHast2+wrap_3 1 10 775 4096 1 5 1.96588672 0 0 242.50089774399999 50.388264456
100000000 PHast2+wrap_3 1 10 780 4096 1 5 1.970324304 0 0 227.744420312 44.265942296
100000000 PHast2+wrap_3 1 10 785 4096 1 5 1.974916192 0 0 228.970913736 49.35046492
100000000 PHast2+wrap_3 1 10 790 4096 1 5 1.979841408 0 0 231.04855049 47.810484482
100000000 PHast2+wrap_3 1 10 795 4096 1 5 1.98477352 0 0 226.02313116 43.582840804
100000000 PHast2+wrap_3 1 10 800 4096 1 5 1.989816928 0 0 166.242479344 28.20399506


==> plots_data/parameter_pluswrap/3pluswrap2_11.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 11 200 5.519069568 281.987328116 45.48683401
100000000 11 205 5.385213776 247.037257788 34.797321686
100000000 11 210 5.257767824 280.938193684 51.611187552
100000000 11 215 5.136332864 262.617102612 39.141685208
100000000 11 220 5.020402128 276.094675544 53.920025366
100000000 11 225 4.909626288 262.830820254 44.322775394
100000000 11 230 4.803769344 269.409939766 40.53153655
100000000 11 235 4.702424272 259.288223874 37.748607468
100000000 11 240 4.605227312 276.168578234 48.194491912
100000000 11 245 4.512130032 272.449961004 47.865052342
100000000 11 250 4.422704336 248.11853236 32.19795682
100000000 11 255 4.336865072 264.138226596 46.095966156
100000000 11 260 4.254322 219.271503094 40.830304628
100000000 11 265 4.174982352 225.815841736 38.316298254
100000000 11 270 4.098488208 221.573933612 32.637854168
100000000 11 275 4.024908272 215.537595214 31.86098591
100000000 11 280 3.953963856 209.17772998 36.345801948
100000000 11 285 3.885478144 216.262591634 35.525070608
100000000 11 290 3.819402752 211.326837764 34.488570752
100000000 11 295 3.755570816 209.66868515 38.304391296
100000000 11 300 3.693994496 212.195471314 36.612977494
100000000 11 305 3.634444224 215.203516536 38.499494014
100000000 11 310 3.576744688 204.845768998 37.574679102
100000000 11 315 3.52090856 208.710646142 40.53109943
100000000 11 320 3.466871136 203.41040692 33.664402312
100000000 11 325 3.414486608 199.913917494 36.31478169
100000000 11 330 3.36365344 211.330452684 32.81040429
100000000 11 335 3.314449168 209.98130462 36.13984045
100000000 11 340 3.266653376 195.411230998 36.302586426
100000000 11 345 3.220347216 203.957671552 37.96641535
100000000 11 350 3.175309584 201.421728706 35.414139332
100000000 11 355 3.131497776 199.268958122 35.280477838
100000000 11 360 3.089032464 210.238813962 34.786506538
100000000 11 365 3.047726624 202.207282584 32.275381756
100000000 11 370 3.007596592 198.4619922 33.51799449
100000000 11 375 2.968532032 208.008871974 35.443913024
100000000 11 380 2.930424928 254.392245688 42.339334548
100000000 11 385 2.893433584 244.49305376 63.66470826399999
100000000 11 390 2.857461456 249.30226343000004 71.870412558
100000000 11 395 2.822395424 278.843914124 42.400701542
100000000 11 400 2.788067216 279.259828806 48.50964048
100000000 11 405 2.754874736 283.772758894 44.021510228
100000000 11 410 2.722269056 270.508990134 52.264799466
100000000 11 415 2.690675184 271.397820172 50.78046656
100000000 11 420 2.659744112 298.145956526 64.670675356
100000000 11 425 2.629575968 308.480172698 47.213035576
100000000 11 430 2.600095728 312.43531103 56.701578568
100000000 11 435 2.571492592 293.514829012 74.319570908
100000000 11 440 2.54325576 460.694596132 86.75708041
100000000 11 445 2.515871056 467.148145378 76.31142764
100000000 11 450 2.489152496 460.87175585 65.719924004
100000000 11 455 2.462926944 452.564546008 80.201944184
100000000 11 460 2.43735256 452.999117182 76.053110896
100000000 11 465 2.41255976 453.09024706 84.848062598
100000000 11 470 2.3878552 445.754069452 88.680980172
100000000 11 475 2.364073296 447.027083206 88.546177726
100000000 11 480 2.340636352 431.637724936 80.858625234
100000000 11 485 2.31765208 453.097375918 74.303867254
100000000 11 490 2.295270496 443.695121148 83.253679286
100000000 11 495 2.273178384 476.933632808 81.24363883
100000000 11 500 2.251692256 464.57775444 77.779398264
100000000 11 505 2.230482784 468.669984404 81.978957418
100000000 11 510 2.209967328 484.98314334 76.881282586
100000000 11 515 2.189678288 491.860188014 70.78940104
100000000 11 520 2.169892176 515.723696904 77.930545986
100000000 11 525 2.150515824 497.583449694 74.141590718
100000000 11 530 2.131565024 533.974607178 79.063638954
100000000 11 535 2.11288304 530.993964572 78.757486608
100000000 11 540 2.094495184 522.048764262 74.18708374
100000000 11 545 2.07667552 529.237503596 66.041230156
100000000 11 550 2.059258672 520.232768174 73.11831987
100000000 11 555 2.042223824 505.922067654 56.443883766
100000000 11 560 2.025529552 330.616536704 31.717295882
100000000 11 565 2.009332688 327.588528776 28.26196066
100000000 11 570 1.993569664 327.719250778 31.121656318
100000000 11 575 1.978392832 322.472970252 29.52522697
100000000 11 580 1.963772752 314.247645382 27.336439996
100000000 11 585 1.949947728 316.5181055 27.099771456
100000000 11 590 1.937150624 308.732223648 30.333254982
100000000 11 595 1.925224752 312.759172004 32.162539228
100000000 11 600 1.91431032 327.292510876 31.394641952
100000000 11 605 1.90448776 324.876823808 28.659910004
100000000 11 610 1.895222592 331.064296182 30.95503916
100000000 11 615 1.887071648 339.101214818 29.332681698
100000000 11 620 1.88001888 331.073076506 29.86633243
100000000 11 625 1.873942832 336.36820476 32.411708586
100000000 11 630 1.868813856 335.292907486 29.776785248
100000000 11 635 1.86463072 341.602948324 28.752873562
100000000 11 640 1.861311696 344.157354218 33.172675854
100000000 11 645 1.858704512 354.950309876 29.12223424
100000000 11 650 1.855620848 366.818832646 38.760444738
100000000 11 655 1.853072544 369.574100724 39.076995774
100000000 11 660 1.8510208 375.134301648 34.518819466
100000000 11 665 1.849632704 369.468681248 35.478000348
100000000 11 670 1.848492048 383.274085216 30.77128592
100000000 11 675 1.84803792 384.60626729 38.157031346
100000000 11 680 1.84802288 388.092535498 34.427542422
100000000 11 685 1.848463696 381.622695672 34.79253298
100000000 11 690 1.849289488 396.25492743 40.882800474
100000000 11 695 1.85051536 396.64958513 41.463807092
100000000 11 700 1.85110752 395.382531844 32.726887306
100000000 11 705 1.851181104 389.252906454 35.653436756
100000000 11 710 1.851715328 375.844798084 32.725048182
100000000 11 715 1.85263656 382.4412931 38.464410554
100000000 11 720 1.85369384 386.197105838 35.018041204
100000000 11 725 1.855022768 385.233751796 35.676970496
100000000 11 730 1.85687928 382.213680954 35.081829176
100000000 11 735 1.858672624 385.282931038 42.114523856
100000000 11 740 1.860955984 403.032872342 40.946755632
100000000 11 745 1.863378992 397.582763796 39.767427094
100000000 11 750 1.866043424 386.820263084 41.898535142
100000000 11 755 1.86906384 406.813170674 37.8674805
100000000 11 760 1.872176432 399.554660736 41.82341975
100000000 11 765 1.875570336 391.315591652 42.549183736
100000000 11 770 1.879176864 383.312239012 36.678800582
100000000 11 775 1.883019792 374.301537362 43.601565238
100000000 11 780 1.886327984 369.90832458 42.606673554
100000000 11 785 1.888455184 368.992644312 45.564948818
100000000 11 790 1.890674368 364.650458306 35.636902668
100000000 11 795 1.893254432 358.120886034 35.654953196
100000000 11 800 1.895841968 264.561150988 27.174425492


==> plots_data/parameter_pluswrap/3pluswrap2_12.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 12 200 6.019405408 336.29517388 47.483225356
100000000 12 205 5.873335232 341.186840162 39.592814808
100000000 12 210 5.734277536 326.675213642 40.663686192
100000000 12 215 5.601730912 325.869126906 41.425933836
100000000 12 220 5.47523504 330.805107688 44.482613692
100000000 12 225 5.354329952 324.143766882 38.691514332
100000000 12 230 5.238794496 332.000728412 40.488950896
100000000 12 235 5.128183552 318.543134918 35.82105882
100000000 12 240 5.02211056 308.983998918 36.523845278
100000000 12 245 4.92048016 305.182202158 35.361279872
100000000 12 250 4.822884272 305.242898926 31.643367466
100000000 12 255 4.72916672 296.37043252 29.554786592
100000000 12 260 4.639065216 305.812476732 33.156456462
100000000 12 265 4.552491872 300.095854334 34.954222838
100000000 12 270 4.468959376 295.544549694 40.93885947
100000000 12 275 4.388629984 295.007782948 40.335790754
100000000 12 280 4.311134832 305.92114584 31.107427916
100000000 12 285 4.236352592 297.799599256 32.190911328
100000000 12 290 4.164229104 296.43336895 36.26046399
100000000 12 295 4.094566832 298.904503552 36.369846704
100000000 12 300 4.02728304 303.821141644 34.75672672
100000000 12 305 3.962219824 302.170152414 33.94275825
100000000 12 310 3.89921096 300.898195968 37.123007576
100000000 12 315 3.838254416 294.973899524 34.580451908
100000000 12 320 3.7792604 301.73630111 33.58558578
100000000 12 325 3.722040544 294.66670861 34.530849292
100000000 12 330 3.666520928 294.121323346 36.06260513
100000000 12 335 3.612777776 288.473011686 39.044879206
100000000 12 340 3.56057472 292.150985138 35.726948278
100000000 12 345 3.509967488 294.044647482 35.411703046
100000000 12 350 3.460805168 286.236326422 36.581865298
100000000 12 355 3.412933776 300.289610814 34.26175432
100000000 12 360 3.366497616 293.58918712 36.279171404
100000000 12 365 3.321392464 305.785064284 37.979993306
100000000 12 370 3.277483808 302.796795482 40.093105708
100000000 12 375 3.234833248 281.932274782 39.775267898
100000000 12 380 3.19321208 254.674099346 30.593258538
100000000 12 385 3.152779456 254.61110940800003 31.972280278
100000000 12 390 3.113458992 270.90609095 29.613579094
100000000 12 395 3.075090384 272.631656316 33.122593504
100000000 12 400 3.037579648 263.564857252 31.208589682000003
100000000 12 405 3.001291392 257.714596348 32.830521776
100000000 12 410 2.96565672 257.010494538 35.133256848
100000000 12 415 2.931095504 267.83083067 28.26239237
100000000 12 420 2.89726176 260.122296318 26.086523146
100000000 12 425 2.864269584 263.226449682 29.292897
100000000 12 430 2.832008464 271.548325354 29.712354706
100000000 12 435 2.800730928 270.207107054 30.459734042
100000000 12 440 2.769846976 284.527684112 36.610714068
100000000 12 445 2.739869664 275.845463894 35.332275744
100000000 12 450 2.710637792 275.782145288 34.667628866
100000000 12 455 2.682010288 290.771115634 29.694006534
100000000 12 460 2.653991152 296.63459177 32.754456612
100000000 12 465 2.626853888 291.389468168 32.120844268
100000000 12 470 2.599838416 294.301611386 35.390171252
100000000 12 475 2.573767488 303.72257304 31.524964986
100000000 12 480 2.548187152 291.585819054 32.980938588
100000000 12 485 2.5231156 300.821264068 33.295238938
100000000 12 490 2.498619312 301.178847368 28.09430449
100000000 12 495 2.47450152 298.183995118 29.662144184
100000000 12 500 2.450993072 291.90062658 33.583364422
100000000 12 505 2.42779112 298.276013578 32.104549532
100000000 12 510 2.405333984 301.700356646 28.592793382
100000000 12 515 2.383186464 299.969810204 31.831037408
100000000 12 520 2.361514048 302.107797002 33.435110892
100000000 12 525 2.340222688 312.310484352 28.976069866
100000000 12 530 2.319502752 312.721989962 30.424428142
100000000 12 535 2.299062512 316.265635896 28.793508092
100000000 12 540 2.278852368 318.560006336 33.534677546
100000000 12 545 2.259275584 322.43550976 30.03767829
100000000 12 550 2.240079904 332.201461902 30.275637068
100000000 12 555 2.221265008 333.942643492 33.648577408
100000000 12 560 2.202683456 335.545724266 28.951637884
100000000 12 565 2.184563168 349.614298626 29.10458873
100000000 12 570 2.166707648 351.997350622 27.192230474
100000000 12 575 2.1491536 356.66355514 26.611922058
100000000 12 580 2.131909216 364.567899856 27.272968486
100000000 12 585 2.11500584 366.87974606 27.928097008
100000000 12 590 2.098541392 380.767946712 29.277219664
100000000 12 595 2.082342304 391.556574438 28.643346362
100000000 12 600 2.066298544 397.875335358 27.04742201
100000000 12 605 2.050744096 396.985789954 27.437867252
100000000 12 610 2.035196672 408.910493834 31.727436078
100000000 12 615 2.020127648 432.316077228 30.216953118000003
100000000 12 620 2.005365792 472.601946362 34.009952074
100000000 12 625 1.9908596 476.186981212 34.47699062
100000000 12 630 1.976503312 489.817902738 33.08197796
100000000 12 635 1.96265104 499.6856949 33.479662126
100000000 12 640 1.949123408 509.9602005059999 38.483543536
100000000 12 645 1.935923024 528.810484544 29.99707566
100000000 12 650 1.92309392 541.833924678 32.71643832
100000000 12 655 1.910998304 553.956923574 30.371412463999995
100000000 12 660 1.899585376 576.09985283 30.35806415
100000000 12 665 1.888866448 586.498278158 37.24905838
100000000 12 670 1.87876448 592.833139508 37.052197668
100000000 12 675 1.869554272 626.327624128 31.547233216
100000000 12 680 1.861294336 594.393201438 30.071172768000004
100000000 12 685 1.854057184 609.642912414 27.914266434
100000000 12 690 1.847710736 607.816074884 24.060729212
100000000 12 695 1.842416384 619.753980914 25.880510534
100000000 12 700 1.837960624 628.66584372 30.412650648
100000000 12 705 1.834422384 629.897336416 28.628388406
100000000 12 710 1.831636656 626.452472612 24.402109176
100000000 12 715 1.829570512 637.174313324 25.633087684
100000000 12 720 1.827311184 634.156387328 30.968138338000003
100000000 12 725 1.825199216 632.907112834 29.180496498
100000000 12 730 1.823779296 631.356166482 22.144726848
100000000 12 735 1.822825136 638.357466346 31.16484111
100000000 12 740 1.82228872 628.809731574 23.253660162
100000000 12 745 1.822068656 636.436524562 26.238993666
100000000 12 750 1.822494656 639.177170868 25.175822098
100000000 12 755 1.823240272 621.845313954 20.950054418
100000000 12 760 1.824365232 631.166029596 25.44675492
100000000 12 765 1.825884848 600.221154656 27.167361736
100000000 12 770 1.827723152 614.252095452 22.374019332
100000000 12 775 1.828536192 595.963789618 24.05526636
100000000 12 780 1.829340736 585.4985344 25.62777533
100000000 12 785 1.830424528 592.430497912 27.084542898
100000000 12 790 1.83184944 580.535698748 23.107264998
100000000 12 795 1.833599776 511.352775994 22.325995042
100000000 12 800 1.83536664 425.944156222 17.85726117


==> plots_data/parameter_pluswrap/3pluswrap2_4.csv <==
keys_num method k bits/seed bucket_size100 slice threads seed bits/key bumped_% range_overhead_% build_ns/key query_ns/key
100000000 PHast2+wrap_3 1 4 200 0 1 5 2.94005688 0 0 175.953594682 80.436813476
100000000 PHast2+wrap_3 1 4 205 0 1 5 2.904631664 0 0 179.747014098 84.836197486
100000000 PHast2+wrap_3 1 4 210 0 1 5 2.872063312 0 0 169.19091905 71.356633514
100000000 PHast2+wrap_3 1 4 215 0 1 5 2.841920352 0 0 172.317312522 74.221988872
100000000 PHast2+wrap_3 1 4 220 0 1 5 2.814258528 0 0 173.222180558 80.80043144
100000000 PHast2+wrap_3 1 4 225 0 1 5 2.788635136 0 0 181.657393966 88.365486636
100000000 PHast2+wrap_3 1 4 230 0 1 5 2.76515912 0 0 173.220965864 78.865621756
100000000 PHast2+wrap_3 1 4 235 0 1 5 2.743658304 0 0 187.890123402 88.207094584
100000000 PHast2+wrap_3 1 4 240 0 1 5 2.723932576 0 0 180.938484712 97.534196774
100000000 PHast2+wrap_3 1 4 245 0 1 5 2.706008384 0 0 180.173931814 97.714112108
100000000 PHast2+wrap_3 1 4 250 0 1 5 2.689588624 0 0 181.956173766 91.134610552
100000000 PHast2+wrap_3 1 4 255 0 1 5 2.674715248 0 0 180.953550688 93.68208696
100000000 PHast2+wrap_3 1 4 260 0 1 5 2.661027248 0 0 161.06078962 106.793084148
100000000 PHast2+wrap_3 1 4 265 0 1 5 2.648823152 0 0 157.20696447 105.094768024
100000000 PHast2+wrap_3 1 4 270 0 1 5 2.637878864 0 0 164.922875928 103.735913532
100000000 PHast2+wrap_3 1 4 275 0 1 5 2.628222016 0 0 175.913709708 103.71548991
100000000 PHast2+wrap_3 1 4 280 0 1 5 2.619530752 0 0 166.000546972 101.146565478
100000000 PHast2+wrap_3 1 4 285 0 1 5 2.61189736 0 0 167.19208209 110.444639868
100000000 PHast2+wrap_3 1 4 290 0 1 5 2.6054676 0 0 164.064886632 106.806218786
100000000 PHast2+wrap_3 1 4 295 0 1 5 2.600014928 0 0 166.352710802 106.76060853
100000000 PHast2+wrap_3 1 4 300 0 1 5 2.595453584 0 0 162.64474349 112.866534712
100000000 PHast2+wrap_3 1 4 305 0 1 5 2.591452512 0 0 168.83509812 107.201462916
100000000 PHast2+wrap_3 1 4 310 0 1 5 2.588549616 0 0 165.509930176 116.546372056
100000000 PHast2+wrap_3 1 4 315 0 1 5 2.586620496 0 0 168.737563882 116.09087968
100000000 PHast2+wrap_3 1 4 320 0 1 5 2.5853652 0 0 158.666450552 116.029756912
100000000 PHast2+wrap_3 1 4 325 0 1 5 2.58235624 0 0 160.496216012 121.56091062199998
100000000 PHast2+wrap_3 1 4 330 0 1 5 2.57721536 0 0 157.627075316 122.877204572
100000000 PHast2+wrap_3 1 4 335 0 1 5 2.572679376 0 0 164.925467096 124.42664649999999
100000000 PHast2+wrap_3 1 4 340 0 1 5 2.568882848 0 0 158.62638401 124.768260482
100000000 PHast2+wrap_3 1 4 345 0 1 5 2.565869376 0 0 163.111009756 124.062702536
100000000 PHast2+wrap_3 1 4 350 0 1 5 2.56332384 0 0 166.224274762 121.20474501
100000000 PHast2+wrap_3 1 4 355 0 1 5 2.5613192 0 0 160.946420566 126.880463002
100000000 PHast2+wrap_3 1 4 360 0 1 5 2.560153552 0 0 160.815028494 129.381175024
100000000 PHast2+wrap_3 1 4 365 0 1 5 2.559440016 0 0 160.737256636 134.488914852
100000000 PHast2+wrap_3 1 4 370 0 1 5 2.5593996 0 0 164.083023508 136.11108104
100000000 PHast2+wrap_3 1 4 375 0 1 5 2.559724128 0 0 168.661047862 133.540719374
100000000 PHast2+wrap_3 1 4 380 0 1 5 2.56080648 0 0 161.518307328 143.587552732
100000000 PHast2+wrap_3 1 4 385 0 1 5 2.562375536 0 0 163.724476204 140.020522152
100000000 PHast2+wrap_3 1 4 390 0 1 5 2.564768672 0 0 161.36534048 143.626493776
100000000 PHast2+wrap_3 1 4 395 0 1 5 2.567480592 0 0 167.312204998 154.592318544
100000000 PHast2+wrap_3 1 4 400 0 1 5 2.570719264 0 0 163.9452972 151.844809248
100000000 PHast2+wrap_3 1 4 405 0 1 5 2.574628176 0 0 173.679659286 148.90713775
100000000 PHast2+wrap_3 1 4 410 0 1 5 2.579015424 0 0 167.450637716 148.861845414
100000000 PHast2+wrap_3 1 4 415 0 1 5 2.583849536 0 0 166.438127702 153.18255492
100000000 PHast2+wrap_3 1 4 420 0 1 5 2.58923104 0 0 177.524983734 149.758481622
100000000 PHast2+wrap_3 1 4 425 0 1 5 2.595289472 0 0 169.92611554 155.193636818
100000000 PHast2+wrap_3 1 4 430 0 1 5 2.60162608 0 0 168.583824144 158.882085464
100000000 PHast2+wrap_3 1 4 435 0 1 5 2.608466384 0 0 165.51560927 156.313196764
100000000 PHast2+wrap_3 1 4 440 0 1 5 2.615828048 0 0 172.18653554 157.472826018
100000000 PHast2+wrap_3 1 4 445 0 1 5 2.623744448 0 0 178.358915456 160.980408876
100000000 PHast2+wrap_3 1 4 450 0 1 5 2.631855264 0 0 182.831889136 161.910383778
100000000 PHast2+wrap_3 1 4 455 0 1 5 2.640611232 0 0 177.049304298 162.591371674
100000000 PHast2+wrap_3 1 4 460 0 1 5 2.649590928 0 0 174.81074887 160.830416596
100000000 PHast2+wrap_3 1 4 465 0 1 5 2.659060064 0 0 171.257822344 167.833850454
100000000 PHast2+wrap_3 1 4 470 0 1 5 2.668788432 0 0 175.259987018 163.6195609
100000000 PHast2+wrap_3 1 4 475 0 1 5 2.67898464 0 0 174.24603235 172.130929826
100000000 PHast2+wrap_3 1 4 480 0 1 5 2.68964168 0 0 174.385005628 167.873621704
100000000 PHast2+wrap_3 1 4 485 0 1 5 2.700180912 0 0 179.8754067 167.259266796
100000000 PHast2+wrap_3 1 4 490 0 1 5 2.711231616 0 0 181.481512254 166.015746828
100000000 PHast2+wrap_3 1 4 495 0 1 5 2.722536832 0 0 181.998517194 168.176324938
100000000 PHast2+wrap_3 1 4 500 0 1 5 2.73426432 0 0 174.750847886 154.71576394
100000000 PHast2+wrap_3 1 4 505 0 1 5 2.745996432 0 0 163.611323088 156.349750316
100000000 PHast2+wrap_3 1 4 510 0 1 5 2.754168928 0 0 156.477711634 169.8027777
100000000 PHast2+wrap_3 1 4 515 0 1 5 2.758239856 0 0 177.521697974 168.835946736
100000000 PHast2+wrap_3 1 4 520 0 1 5 2.762429328 0 0 177.026011616 169.010004022
100000000 PHast2+wrap_3 1 4 525 0 1 5 2.766785712 0 0 168.108786316 170.473785216
100000000 PHast2+wrap_3 1 4 530 0 1 5 2.771230032 0 0 168.74013856 171.00153122
100000000 PHast2+wrap_3 1 4 535 0 1 5 2.775901872 0 0 159.638503094 175.503652354
100000000 PHast2+wrap_3 1 4 540 0 1 5 2.78043528 0 0 160.780829024 179.660222356
100000000 PHast2+wrap_3 1 4 545 0 1 5 2.7853764 0 0 168.15695546 180.164014566
100000000 PHast2+wrap_3 1 4 550 0 1 5 2.790231296 0 0 171.192636208 171.762240338
100000000 PHast2+wrap_3 1 4 555 0 1 5 2.795070032 0 0 176.325146222 172.739704968
100000000 PHast2+wrap_3 1 4 560 0 1 5 2.799943168 0 0 173.12429565 170.23165671
100000000 PHast2+wrap_3 1 4 565 0 1 5 2.8050804 0 0 173.551768332 171.430900336
100000000 PHast2+wrap_3 1 4 570 0 1 5 2.810047664 0 0 169.848203324 189.866431942
100000000 PHast2+wrap_3 1 4 575 0 1 5 2.815240976 0 0 188.619489482 182.723891232
100000000 PHast2+wrap_3 1 4 580 0 1 5 2.820470576 0 0 189.11156356 184.766493648
100000000 PHast2+wrap_3 1 4 585 0 1 5 2.825737184 0 0 179.975267662 182.062174216
100000000 PHast2+wrap_3 1 4 590 0 1 5 2.83074344 0 0 174.712717096 190.369860718
100000000 PHast2+wrap_3 1 4 595 0 1 5 2.83618408 0 0 171.618761002 193.208582294
100000000 PHast2+wrap_3 1 4 600 0 1 5 2.841472624 0 0 171.3750925 197.730152612
100000000 PHast2+wrap_3 1 4 605 0 1 5 2.846733808 0 0 178.229752914 189.618325
100000000 PHast2+wrap_3 1 4 610 0 1 5 2.851977632 0 0 180.253302818 191.714985006
100000000 PHast2+wrap_3 1 4 615 0 1 5 2.857245072 0 0 184.585887744 188.634068492
100000000 PHast2+wrap_3 1 4 620 0 1 5 2.862674304 0 0 184.50185436 197.65028974
100000000 PHast2+wrap_3 1 4 625 0 1 5 2.867886528 0 0 191.987432918 202.99923068
100000000 PHast2+wrap_3 1 4 630 0 1 5 2.873231872 0 0 183.765197056 208.832628668
100000000 PHast2+wrap_3 1 4 635 0 1 5 2.87876288 0 0 196.820585814 203.746628682
100000000 PHast2+wrap_3 1 4 640 0 1 5 2.883894432 0 0 192.13843741 209.66837815
100000000 PHast2+wrap_3 1 4 645 0 1 5 2.889156592 0 0 192.639210146 209.235104836
100000000 PHast2+wrap_3 1 4 650 0 1 5 2.894576656 0 0 194.521447884 209.450479366
100000000 PHast2+wrap_3 1 4 655 0 1 5 2.89978312 0 0 190.581806782 211.345920556
100000000 PHast2+wrap_3 1 4 660 0 1 5 2.90513376 0 0 188.660931244 222.624037656
100000000 PHast2+wrap_3 1 4 665 0 1 5 2.910403488 0 0 199.351468738 214.241474688
100000000 PHast2+wrap_3 1 4 670 0 1 5 2.915707216 0 0 198.006695258 213.009888422
100000000 PHast2+wrap_3 1 4 675 0 1 5 2.920811408 0 0 197.190506374 213.96892718
100000000 PHast2+wrap_3 1 4 680 0 1 5 2.926049184 0 0 191.786563642 227.489603998
100000000 PHast2+wrap_3 1 4 685 0 1 5 2.931347712 0 0 206.621057524 219.251667354
100000000 PHast2+wrap_3 1 4 690 0 1 5 2.936450656 0 0 198.803704458 231.876001524
100000000 PHast2+wrap_3 1 4 695 0 1 5 2.941382688 0 0 211.840346634 216.67124406
100000000 PHast2+wrap_3 1 4 700 0 1 5 2.9464828 0 0 209.915558706 222.097034206
100000000 PHast2+wrap_3 1 4 705 0 1 5 2.951451408 0 0 210.3248657 221.962951476
100000000 PHast2+wrap_3 1 4 710 0 1 5 2.956776496 0 0 210.917033932 225.159920252
100000000 PHast2+wrap_3 1 4 715 0 1 5 2.961610672 0 0 206.865276792 226.511589318
100000000 PHast2+wrap_3 1 4 720 0 1 5 2.966610544 0 0 196.8800412 232.89636793
100000000 PHast2+wrap_3 1 4 725 0 1 5 2.971651136 0 0 204.661300022 221.309471568
100000000 PHast2+wrap_3 1 4 730 0 1 5 2.976378976 0 0 214.34573817 222.824611314
100000000 PHast2+wrap_3 1 4 735 0 1 5 2.98121312 0 0 215.234942188 219.49234893
100000000 PHast2+wrap_3 1 4 740 0 1 5 2.98613864 0 0 205.5820904 231.90964339800001
100000000 PHast2+wrap_3 1 4 745 0 1 5 2.991103376 0 0 206.732138756 230.525759428
100000000 PHast2+wrap_3 1 4 750 0 1 5 2.995792816 0 0 203.73928455 234.56900067
100000000 PHast2+wrap_3 1 4 755 0 1 5 3.000523872 0 0 211.74208271 223.70414034
100000000 PHast2+wrap_3 1 4 760 0 1 5 3.005157232 0 0 207.0040238 221.85790556
100000000 PHast2+wrap_3 1 4 765 0 1 5 3.009966304 0 0 214.231440628 219.191692442
100000000 PHast2+wrap_3 1 4 770 0 1 5 3.014533648 0 0 211.872644682 219.96033389
100000000 PHast2+wrap_3 1 4 775 0 1 5 3.019202 0 0 214.239943696 216.51583845
100000000 PHast2+wrap_3 1 4 780 0 1 5 3.023572336 0 0 205.453937416 215.1639553
100000000 PHast2+wrap_3 1 4 785 0 1 5 3.028213536 0 0 207.161978168 212.796858272
100000000 PHast2+wrap_3 1 4 790 0 1 5 3.032881184 0 0 202.60900718 200.550282326
100000000 PHast2+wrap_3 1 4 795 0 1 5 3.0373284 0 0 196.702999876 203.612311088
100000000 PHast2+wrap_3 1 4 800 0 1 5 3.04184976 0 0 157.09741803 120.69829162399999


==> plots_data/parameter_pluswrap/3pluswrap2_5.csv <==
keys_num method k bits/seed bucket_size100 slice threads seed bits/key bumped_% range_overhead_% build_ns/key query_ns/key
100000000 PHast2+wrap_3 1 5 200 0 1 5 3.072606336 0 0 187.762688912 63.406341010000006
100000000 PHast2+wrap_3 1 5 205 0 1 5 3.018714832 0 0 174.212374712 54.569318964
100000000 PHast2+wrap_3 1 5 210 0 1 5 2.968727408 0 0 180.612353666 64.840488756
100000000 PHast2+wrap_3 1 5 215 0 1 5 2.922118512 0 0 185.074403368 67.763924838
100000000 PHast2+wrap_3 1 5 220 0 1 5 2.878788736 0 0 178.071112992 72.95464737
100000000 PHast2+wrap_3 1 5 225 0 1 5 2.838258528 0 0 179.52993235 78.595764608
100000000 PHast2+wrap_3 1 5 230 0 1 5 2.800829232 0 0 183.288270538 65.11127831
100000000 PHast2+wrap_3 1 5 235 0 1 5 2.766185792 0 0 173.220929216 60.622888003999996
100000000 PHast2+wrap_3 1 5 240 0 1 5 2.73399016 0 0 175.24959235 59.995593636
100000000 PHast2+wrap_3 1 5 245 0 1 5 2.704156496 0 0 172.82954302 67.31155259
100000000 PHast2+wrap_3 1 5 250 0 1 5 2.676669728 0 0 160.253651474 57.961407844
100000000 PHast2+wrap_3 1 5 255 0 1 5 2.651232272 0 0 180.585906494 77.816492996
100000000 PHast2+wrap_3 1 5 260 0 1 5 2.627831728 0 0 158.062273006 72.37954343
100000000 PHast2+wrap_3 1 5 265 0 1 5 2.606496272 0 0 150.674562886 73.371674036
100000000 PHast2+wrap_3 1 5 270 0 1 5 2.586798688 0 0 158.938083372 68.898991448
100000000 PHast2+wrap_3 1 5 275 0 1 5 2.568746496 0 0 157.518828236 72.065022346
100000000 PHast2+wrap_3 1 5 280 0 1 5 2.552430688 0 0 151.725888158 71.504522954
100000000 PHast2+wrap_3 1 5 285 0 1 5 2.537781584 0 0 149.676020578 75.747159228
100000000 PHast2+wrap_3 1 5 290 0 1 5 2.524329136 0 0 147.380250046 77.294227514
100000000 PHast2+wrap_3 1 5 295 0 1 5 2.512144976 0 0 150.826884998 77.906236234
100000000 PHast2+wrap_3 1 5 300 0 1 5 2.50153232 0 0 147.868719948 81.172283694
100000000 PHast2+wrap_3 1 5 305 0 1 5 2.491177648 0 0 162.79424436 78.599675386
100000000 PHast2+wrap_3 1 5 310 0 1 5 2.479020704 0 0 157.261504132 78.794924344
100000000 PHast2+wrap_3 1 5 315 0 1 5 2.468103504 0 0 156.932113802 82.828054396
100000000 PHast2+wrap_3 1 5 320 0 1 5 2.458153088 0 0 160.5383599 82.954242378
100000000 PHast2+wrap_3 1 5 325 0 1 5 2.44905056 0 0 163.898373874 91.382992344
100000000 PHast2+wrap_3 1 5 330 0 1 5 2.440891616 0 0 149.452075612 90.586737286
100000000 PHast2+wrap_3 1 5 335 0 1 5 2.433564512 0 0 162.495592008 93.734973626
100000000 PHast2+wrap_3 1 5 340 0 1 5 2.427219744 0 0 154.568443648 95.295596076
100000000 PHast2+wrap_3 1 5 345 0 1 5 2.421492592 0 0 154.98952786 95.529760718
100000000 PHast2+wrap_3 1 5 350 0 1 5 2.416814704 0 0 152.533170812 102.010967634
100000000 PHast2+wrap_3 1 5 355 0 1 5 2.412601936 0 0 162.027538326 95.066667396
100000000 PHast2+wrap_3 1 5 360 0 1 5 2.409305072 0 0 167.866848666 100.109351498
100000000 PHast2+wrap_3 1 5 365 0 1 5 2.406676096 0 0 165.960380636 97.336555506
100000000 PHast2+wrap_3 1 5 370 0 1 5 2.404808672 0 0 168.691246062 102.603666876
100000000 PHast2+wrap_3 1 5 375 0 1 5 2.403630832 0 0 160.672931148 109.055934574
100000000 PHast2+wrap_3 1 5 380 0 1 5 2.402933584 0 0 169.894677244 106.126654356
100000000 PHast2+wrap_3 1 5 385 0 1 5 2.40308904 0 0 169.989126378 105.841748082
100000000 PHast2+wrap_3 1 5 390 0 1 5 2.403884544 0 0 175.237886566 113.04118338399999
100000000 PHast2+wrap_3 1 5 395 0 1 5 2.405049632 0 0 165.060328212 111.877139844
100000000 PHast2+wrap_3 1 5 400 0 1 5 2.406954832 0 0 166.839276712 113.517056228
100000000 PHast2+wrap_3 1 5 405 0 1 5 2.409634032 0 0 161.079875062 115.820889172
100000000 PHast2+wrap_3 1 5 410 0 1 5 2.412906976 0 0 164.883048488 115.274333624
100000000 PHast2+wrap_3 1 5 415 0 1 5 2.416802384 0 0 164.50688519 115.797085438
100000000 PHast2+wrap_3 1 5 420 0 1 5 2.421017456 0 0 172.63035521 114.460568578
100000000 PHast2+wrap_3 1 5 425 0 1 5 2.426298672 0 0 165.318512006 115.03618008
100000000 PHast2+wrap_3 1 5 430 0 1 5 2.431814624 0 0 164.912581306 114.42681173
100000000 PHast2+wrap_3 1 5 435 0 1 5 2.438114528 0 0 175.868281938 122.17287761399999
100000000 PHast2+wrap_3 1 5 440 0 1 5 2.444890592 0 0 166.26908047 129.493823152
100000000 PHast2+wrap_3 1 5 445 0 1 5 2.44948712 0 0 176.715689942 131.073316218
100000000 PHast2+wrap_3 1 5 450 0 1 5 2.451858496 0 0 174.531747276 135.05713754800001
100000000 PHast2+wrap_3 1 5 455 0 1 5 2.454887184 0 0 175.638606826 141.474628042
100000000 PHast2+wrap_3 1 5 460 0 1 5 2.45838856 0 0 174.441181692 142.896617882
100000000 PHast2+wrap_3 1 5 465 0 1 5 2.462389872 0 0 171.026773114 147.319820222
100000000 PHast2+wrap_3 1 5 470 0 1 5 2.466722336 0 0 183.861123264 144.089624296
100000000 PHast2+wrap_3 1 5 475 0 1 5 2.471715648 0 0 189.746637324 146.543232804
100000000 PHast2+wrap_3 1 5 480 0 1 5 2.47711248 0 0 195.199523558 140.364854048
100000000 PHast2+wrap_3 1 5 485 0 1 5 2.482843136 0 0 188.646553676 148.231925036
100000000 PHast2+wrap_3 1 5 490 0 1 5 2.489143984 0 0 182.815819764 151.117775678
100000000 PHast2+wrap_3 1 5 495 0 1 5 2.495848736 0 0 179.980030156 154.890885328
100000000 PHast2+wrap_3 1 5 500 0 1 5 2.502958608 0 0 176.493482606 148.315649614
100000000 PHast2+wrap_3 1 5 505 0 1 5 2.510556816 0 0 177.847787242 144.663333824
100000000 PHast2+wrap_3 1 5 510 0 1 5 2.518355968 0 0 179.46192852 143.447730964
100000000 PHast2+wrap_3 1 5 515 0 1 5 2.526666624 0 0 183.855756004 152.548399114
100000000 PHast2+wrap_3 1 5 520 0 1 5 2.535194048 0 0 178.484940946 150.846705264
100000000 PHast2+wrap_3 1 5 525 0 1 5 2.544111632 0 0 178.79764308 158.569238942
100000000 PHast2+wrap_3 1 5 530 0 1 5 2.553433632 0 0 177.5814729 154.355015374
100000000 PHast2+wrap_3 1 5 535 0 1 5 2.563021696 0 0 180.895453406 151.307496346
100000000 PHast2+wrap_3 1 5 540 0 1 5 2.572852912 0 0 186.174170778 149.659459354
100000000 PHast2+wrap_3 1 5 545 0 1 5 2.582525664 0 0 184.986540518 150.960313634
100000000 PHast2+wrap_3 1 5 550 0 1 5 2.592957376 0 0 177.533300234 158.485013112
100000000 PHast2+wrap_3 1 5 555 0 1 5 2.603232576 0 0 174.710243298 165.93183332
100000000 PHast2+wrap_3 1 5 560 0 1 5 2.614016192 0 0 171.098348182 151.625787074
100000000 PHast2+wrap_3 1 5 565 0 1 5 2.624583264 0 0 163.959713186 161.424165952
100000000 PHast2+wrap_3 1 5 570 0 1 5 2.635564912 0 0 174.088351462 155.502491856
100000000 PHast2+wrap_3 1 5 575 0 1 5 2.646676192 0 0 174.082193904 152.2936451
100000000 PHast2+wrap_3 1 5 580 0 1 5 2.657931456 0 0 177.212464634 155.518558492
100000000 PHast2+wrap_3 1 5 585 0 1 5 2.668988736 0 0 178.770609196 153.618396436
100000000 PHast2+wrap_3 1 5 590 0 1 5 2.680398416 0 0 168.708623338 164.972874366
100000000 PHast2+wrap_3 1 5 595 0 1 5 2.691658064 0 0 172.136227336 165.747714788
100000000 PHast2+wrap_3 1 5 600 0 1 5 2.703065504 0 0 175.752142562 158.150901566
100000000 PHast2+wrap_3 1 5 605 0 1 5 2.714461664 0 0 187.834898348 164.782910476
100000000 PHast2+wrap_3 1 5 610 0 1 5 2.725884192 0 0 183.567367272 159.927268858
100000000 PHast2+wrap_3 1 5 615 0 1 5 2.737361664 0 0 173.85444 169.389310844
100000000 PHast2+wrap_3 1 5 620 0 1 5 2.748893008 0 0 185.22053791 173.570402626
100000000 PHast2+wrap_3 1 5 625 0 1 5 2.760316656 0 0 181.61322455 180.09987933
100000000 PHast2+wrap_3 1 5 630 0 1 5 2.768233872 0 0 184.910589946 184.41704748
100000000 PHast2+wrap_3 1 5 635 0 1 5 2.772444608 0 0 183.952844066 177.723292138
100000000 PHast2+wrap_3 1 5 640 0 1 5 2.776838416 0 0 184.467788596 184.916157448
100000000 PHast2+wrap_3 1 5 645 0 1 5 2.781228016 0 0 185.293020922 187.380334482
100000000 PHast2+wrap_3 1 5 650 0 1 5 2.785503824 0 0 182.911537978 189.438961066
100000000 PHast2+wrap_3 1 5 655 0 1 5 2.78986752 0 0 186.533811356 189.522566034
100000000 PHast2+wrap_3 1 5 660 0 1 5 2.794360576 0 0 190.856326344 190.099774776
100000000 PHast2+wrap_3 1 5 665 0 1 5 2.798723424 0 0 180.795589604 194.583248294
100000000 PHast2+wrap_3 1 5 670 0 1 5 2.802860624 0 0 192.898266668 189.817842888
100000000 PHast2+wrap_3 1 5 675 0 1 5 2.807372384 0 0 187.299277158 196.055038368
100000000 PHast2+wrap_3 1 5 680 0 1 5 2.811537824 0 0 190.836879012 189.173130206
100000000 PHast2+wrap_3 1 5 685 0 1 5 2.815788112 0 0 190.65499006 193.410768614
100000000 PHast2+wrap_3 1 5 690 0 1 5 2.820236304 0 0 187.75438752 195.124468218
100000000 PHast2+wrap_3 1 5 695 0 1 5 2.824442976 0 0 185.21632484 198.556410748
100000000 PHast2+wrap_3 1 5 700 0 1 5 2.82879432 0 0 186.720482972 200.05420588
100000000 PHast2+wrap_3 1 5 705 0 1 5 2.832993072 0 0 187.769361272 201.346529348
100000000 PHast2+wrap_3 1 5 710 0 1 5 2.8372988 0 0 188.467255146 205.480074836
100000000 PHast2+wrap_3 1 5 715 0 1 5 2.841424448 0 0 190.792671084 202.697863792
100000000 PHast2+wrap_3 1 5 720 0 1 5 2.845632576 0 0 190.840929414 202.431440552
100000000 PHast2+wrap_3 1 5 725 0 1 5 2.850029216 0 0 186.665567458 202.479276256
100000000 PHast2+wrap_3 1 5 730 0 1 5 2.8541428 0 0 192.728870858 201.741109988
100000000 PHast2+wrap_3 1 5 735 0 1 5 2.858073424 0 0 182.22777324 204.123059182
100000000 PHast2+wrap_3 1 5 740 0 1 5 2.862466272 0 0 189.370043416 201.085141532
100000000 PHast2+wrap_3 1 5 745 0 1 5 2.866469344 0 0 192.27921408 201.1527893
100000000 PHast2+wrap_3 1 5 750 0 1 5 2.870601344 0 0 188.763650274 202.847664038
100000000 PHast2+wrap_3 1 5 755 0 1 5 2.874726624 0 0 188.055599576 199.473298778
100000000 PHast2+wrap_3 1 5 760 0 1 5 2.878851744 0 0 193.98204936 202.229538748
100000000 PHast2+wrap_3 1 5 765 0 1 5 2.882819904 0 0 181.816207352 188.813138304
100000000 PHast2+wrap_3 1 5 770 0 1 5 2.88699464 0 0 188.978396792 193.748632338
100000000 PHast2+wrap_3 1 5 775 0 1 5 2.891092112 0 0 182.896003226 188.130648472
100000000 PHast2+wrap_3 1 5 780 0 1 5 2.895215648 0 0 182.209277352 184.742287678
100000000 PHast2+wrap_3 1 5 785 0 1 5 2.899201408 0 0 180.396436726 188.530256422
100000000 PHast2+wrap_3 1 5 790 0 1 5 2.903466944 0 0 183.898874134 175.04569746
100000000 PHast2+wrap_3 1 5 795 0 1 5 2.90741808 0 0 171.691841174 176.556074512
100000000 PHast2+wrap_3 1 5 800 0 1 5 2.911389696 0 0 138.673936258 103.136060546


==> plots_data/parameter_pluswrap/3pluswrap2_6.csv <==
keys_num method k bits/seed bucket_size100 slice threads seed bits/key bumped_% range_overhead_% build_ns/key query_ns/key
100000000 PHast2+wrap_3 1 6 200 0 1 5 3.284824704 0 0 188.976883406 45.33694441
100000000 PHast2+wrap_3 1 6 205 0 1 5 3.214055776 0 0 190.957352398 55.018012596
100000000 PHast2+wrap_3 1 6 210 0 1 5 3.147170288 0 0 185.805735084 67.994147934
100000000 PHast2+wrap_3 1 6 215 0 1 5 3.083806032 0 0 195.121319438 57.735037072
100000000 PHast2+wrap_3 1 6 220 0 1 5 3.023636752 0 0 196.118063832 56.562294258
100000000 PHast2+wrap_3 1 6 225 0 1 5 2.96678072 0 0 185.830976332 43.356337528
100000000 PHast2+wrap_3 1 6 230 0 1 5 2.912827328 0 0 188.834098334 54.82289346
100000000 PHast2+wrap_3 1 6 235 0 1 5 2.860918992 0 0 191.712932572 55.234236836
100000000 PHast2+wrap_3 1 6 240 0 1 5 2.811647776 0 0 189.536740498 47.983268016
100000000 PHast2+wrap_3 1 6 245 0 1 5 2.76482472 0 0 195.472438478 56.36933708
100000000 PHast2+wrap_3 1 6 250 0 1 5 2.720506816 0 0 193.26529824 59.72276007600001
100000000 PHast2+wrap_3 1 6 255 0 1 5 2.678676928 0 0 189.378682862 52.230493854
100000000 PHast2+wrap_3 1 6 260 0 1 5 2.638795184 0 0 147.583012328 49.659160358
100000000 PHast2+wrap_3 1 6 265 0 1 5 2.601474752 0 0 149.053341396 49.545614148
100000000 PHast2+wrap_3 1 6 270 0 1 5 2.566334256 0 0 146.117234148 50.896036186
100000000 PHast2+wrap_3 1 6 275 0 1 5 2.533442672 0 0 151.166047602 48.40076655
100000000 PHast2+wrap_3 1 6 280 0 1 5 2.502864192 0 0 154.271806494 47.403080076
100000000 PHast2+wrap_3 1 6 285 0 1 5 2.474438832 0 0 151.017138964 47.455645324
100000000 PHast2+wrap_3 1 6 290 0 1 5 2.448130864 0 0 153.048556584 51.40238656
100000000 PHast2+wrap_3 1 6 295 0 1 5 2.423950832 0 0 163.7757682 51.958270262
100000000 PHast2+wrap_3 1 6 300 0 1 5 2.401635472 0 0 163.531389156 56.381476476
100000000 PHast2+wrap_3 1 6 305 0 1 5 2.381434064 0 0 147.453950294 55.556318564
100000000 PHast2+wrap_3 1 6 310 0 1 5 2.363159888 0 0 147.104767794 54.410169486
100000000 PHast2+wrap_3 1 6 315 0 1 5 2.346440272 0 0 156.51029244 55.310228928
100000000 PHast2+wrap_3 1 6 320 0 1 5 2.331539696 0 0 160.204667246 54.85400558
100000000 PHast2+wrap_3 1 6 325 0 1 5 2.3184068 0 0 154.062831086 56.327392392
100000000 PHast2+wrap_3 1 6 330 0 1 5 2.306704144 0 0 153.698476528 63.53688159199999
100000000 PHast2+wrap_3 1 6 335 0 1 5 2.295315776 0 0 145.496594064 66.186733614
100000000 PHast2+wrap_3 1 6 340 0 1 5 2.283894752 0 0 156.680285242 58.47153576
100000000 PHast2+wrap_3 1 6 345 0 1 5 2.273694512 0 0 163.48983593 57.460509834
100000000 PHast2+wrap_3 1 6 350 0 1 5 2.2647136 0 0 159.711334064 58.470524944
100000000 PHast2+wrap_3 1 6 355 0 1 5 2.257096752 0 0 154.756547454 59.471162678
100000000 PHast2+wrap_3 1 6 360 0 1 5 2.250530352 0 0 153.169224642 64.863290302
100000000 PHast2+wrap_3 1 6 365 0 1 5 2.245021376 0 0 159.52216312 61.02303744200001
100000000 PHast2+wrap_3 1 6 370 0 1 5 2.240658128 0 0 155.532737838 65.695372928
100000000 PHast2+wrap_3 1 6 375 0 1 5 2.236981024 0 0 154.114454346 70.553168556
100000000 PHast2+wrap_3 1 6 380 0 1 5 2.234506864 0 0 148.04550474 65.792245782
100000000 PHast2+wrap_3 1 6 385 0 1 5 2.23270704 0 0 145.570299502 66.50779051
100000000 PHast2+wrap_3 1 6 390 0 1 5 2.232107488 0 0 153.717316592 65.71347972
100000000 PHast2+wrap_3 1 6 395 0 1 5 2.232246544 0 0 150.542431358 67.50719058
100000000 PHast2+wrap_3 1 6 400 0 1 5 2.2331008 0 0 147.694599246 69.718825608
100000000 PHast2+wrap_3 1 6 405 0 1 5 2.234907856 0 0 149.393595376 69.47610852
100000000 PHast2+wrap_3 1 6 410 0 1 5 2.237430528 0 0 158.81258332 66.410227078
100000000 PHast2+wrap_3 1 6 415 0 1 5 2.240751376 0 0 161.41655065 67.51378505
100000000 PHast2+wrap_3 1 6 420 0 1 5 2.244935424 0 0 156.735463794 70.02694169
100000000 PHast2+wrap_3 1 6 425 0 1 5 2.246670688 0 0 143.048469892 81.6123222
100000000 PHast2+wrap_3 1 6 430 0 1 5 2.24782752 0 0 152.551624816 75.532841296
100000000 PHast2+wrap_3 1 6 435 0 1 5 2.249925792 0 0 150.29391716 82.829363062
100000000 PHast2+wrap_3 1 6 440 0 1 5 2.252653936 0 0 154.502833496 78.63784365
100000000 PHast2+wrap_3 1 6 445 0 1 5 2.25622256 0 0 155.352876824 77.739633628
100000000 PHast2+wrap_3 1 6 450 0 1 5 2.2602032 0 0 153.573633606 81.094168928
100000000 PHast2+wrap_3 1 6 455 0 1 5 2.265021632 0 0 150.432470106 82.196298086
100000000 PHast2+wrap_3 1 6 460 0 1 5 2.270277728 0 0 153.123536992 80.722167034
100000000 PHast2+wrap_3 1 6 465 0 1 5 2.276272672 0 0 150.58689012 82.631457138
100000000 PHast2+wrap_3 1 6 470 0 1 5 2.283232896 0 0 151.086922598 84.79739652
100000000 PHast2+wrap_3 1 6 475 0 1 5 2.290618 0 0 152.33610958 85.514374346
100000000 PHast2+wrap_3 1 6 480 0 1 5 2.298598656 0 0 155.284957792 91.839514452
100000000 PHast2+wrap_3 1 6 485 0 1 5 2.307244448 0 0 151.366273004 93.248665886
100000000 PHast2+wrap_3 1 6 490 0 1 5 2.316631248 0 0 157.26903371 94.854770914
100000000 PHast2+wrap_3 1 6 495 0 1 5 2.326542976 0 0 153.26442255 92.567081846
100000000 PHast2+wrap_3 1 6 500 0 1 5 2.337004064 0 0 159.978040682 93.408996118
100000000 PHast2+wrap_3 1 6 505 0 1 5 2.347922336 0 0 163.752627032 99.762011668
100000000 PHast2+wrap_3 1 6 510 0 1 5 2.359601568 0 0 163.358935214 94.34228056
100000000 PHast2+wrap_3 1 6 515 0 1 5 2.371785472 0 0 165.236117056 99.356023478
100000000 PHast2+wrap_3 1 6 520 0 1 5 2.384360944 0 0 157.005254828 100.067101162
100000000 PHast2+wrap_3 1 6 525 0 1 5 2.39753144 0 0 158.164428516 109.168165544
100000000 PHast2+wrap_3 1 6 530 0 1 5 2.411164304 0 0 162.87944182 102.062564184
100000000 PHast2+wrap_3 1 6 535 0 1 5 2.425063328 0 0 163.487234092 107.35757997
100000000 PHast2+wrap_3 1 6 540 0 1 5 2.436042576 0 0 159.5245066 109.258063398
100000000 PHast2+wrap_3 1 6 545 0 1 5 2.444143728 0 0 163.430278784 114.661005178
100000000 PHast2+wrap_3 1 6 550 0 1 5 2.452542896 0 0 159.362807554 114.191737948
100000000 PHast2+wrap_3 1 6 555 0 1 5 2.461379936 0 0 163.735368616 116.556618468
100000000 PHast2+wrap_3 1 6 560 0 1 5 2.470344272 0 0 167.235665906 116.838557066
100000000 PHast2+wrap_3 1 6 565 0 1 5 2.479490416 0 0 161.091327498 123.21683793599999
100000000 PHast2+wrap_3 1 6 570 0 1 5 2.488818464 0 0 158.750651718 121.208316164
100000000 PHast2+wrap_3 1 6 575 0 1 5 2.498452416 0 0 167.679917638 119.002286664
100000000 PHast2+wrap_3 1 6 580 0 1 5 2.507833504 0 0 164.610453208 119.68830662
100000000 PHast2+wrap_3 1 6 585 0 1 5 2.517802128 0 0 171.27289657 121.69452713399998
100000000 PHast2+wrap_3 1 6 590 0 1 5 2.527547296 0 0 168.528699436 128.34458032
100000000 PHast2+wrap_3 1 6 595 0 1 5 2.537453104 0 0 163.22013886 130.495079938
100000000 PHast2+wrap_3 1 6 600 0 1 5 2.54756704 0 0 165.1142364 127.81225338800002
100000000 PHast2+wrap_3 1 6 605 0 1 5 2.557446528 0 0 170.378131168 129.320619136
100000000 PHast2+wrap_3 1 6 610 0 1 5 2.567507488 0 0 173.812368194 125.698113378
100000000 PHast2+wrap_3 1 6 615 0 1 5 2.577698 0 0 172.593053704 139.825374274
100000000 PHast2+wrap_3 1 6 620 0 1 5 2.5876792 0 0 171.317775076 133.332742222
100000000 PHast2+wrap_3 1 6 625 0 1 5 2.597671808 0 0 171.849839554 142.384489176
100000000 PHast2+wrap_3 1 6 630 0 1 5 2.607834464 0 0 176.07816928 141.661655242
100000000 PHast2+wrap_3 1 6 635 0 1 5 2.6176776 0 0 173.711144622 139.183847006
100000000 PHast2+wrap_3 1 6 640 0 1 5 2.6276548 0 0 173.420437618 144.877910832
100000000 PHast2+wrap_3 1 6 645 0 1 5 2.637707856 0 0 171.157241358 140.546311796
100000000 PHast2+wrap_3 1 6 650 0 1 5 2.647559056 0 0 175.0026564 140.737665756
100000000 PHast2+wrap_3 1 6 655 0 1 5 2.657606208 0 0 171.313489986 144.93709727
100000000 PHast2+wrap_3 1 6 660 0 1 5 2.66754832 0 0 175.152619566 147.165694912
100000000 PHast2+wrap_3 1 6 665 0 1 5 2.677329536 0 0 176.061210452 148.71175384
100000000 PHast2+wrap_3 1 6 670 0 1 5 2.686896496 0 0 184.295779358 148.153047698
100000000 PHast2+wrap_3 1 6 675 0 1 5 2.696534112 0 0 185.242830628 151.354001052
100000000 PHast2+wrap_3 1 6 680 0 1 5 2.70629792 0 0 173.580267282 151.33798776
100000000 PHast2+wrap_3 1 6 685 0 1 5 2.71594824 0 0 179.888351356 156.155936812
100000000 PHast2+wrap_3 1 6 690 0 1 5 2.725811472 0 0 181.30304439 156.642135638
100000000 PHast2+wrap_3 1 6 695 0 1 5 2.73497568 0 0 192.045617196 155.728174952
100000000 PHast2+wrap_3 1 6 700 0 1 5 2.74433512 0 0 191.002528222 162.625384488
100000000 PHast2+wrap_3 1 6 705 0 1 5 2.753662896 0 0 191.94301184 161.79482533
100000000 PHast2+wrap_3 1 6 710 0 1 5 2.763080464 0 0 179.669511712 162.295255958
100000000 PHast2+wrap_3 1 6 715 0 1 5 2.772495184 0 0 186.916972656 165.928063198
100000000 PHast2+wrap_3 1 6 720 0 1 5 2.781619104 0 0 180.367942912 168.579393784
100000000 PHast2+wrap_3 1 6 725 0 1 5 2.790778656 0 0 203.145325412 164.039545218
100000000 PHast2+wrap_3 1 6 730 0 1 5 2.799805744 0 0 186.914715346 172.022547778
100000000 PHast2+wrap_3 1 6 735 0 1 5 2.804145232 0 0 194.943681732 174.123110208
100000000 PHast2+wrap_3 1 6 740 0 1 5 2.80731048 0 0 193.06470034 178.113677726
100000000 PHast2+wrap_3 1 6 745 0 1 5 2.810444704 0 0 191.725966864 178.242546298
100000000 PHast2+wrap_3 1 6 750 0 1 5 2.813483232 0 0 191.723463634 175.04079067
100000000 PHast2+wrap_3 1 6 755 0 1 5 2.81656392 0 0 191.474013558 177.90226444
100000000 PHast2+wrap_3 1 6 760 0 1 5 2.819702048 0 0 196.11437027 178.285904606
100000000 PHast2+wrap_3 1 6 765 0 1 5 2.822688464 0 0 200.140478376 162.135451886
100000000 PHast2+wrap_3 1 6 770 0 1 5 2.825672288 0 0 193.353907218 172.214552244
100000000 PHast2+wrap_3 1 6 775 0 1 5 2.828720096 0 0 189.368587276 165.47929789
100000000 PHast2+wrap_3 1 6 780 0 1 5 2.831592384 0 0 188.889297256 166.174397774
100000000 PHast2+wrap_3 1 6 785 0 1 5 2.834715728 0 0 185.185257822 151.436248836
100000000 PHast2+wrap_3 1 6 790 0 1 5 2.83765568 0 0 179.675206592 147.244409552
100000000 PHast2+wrap_3 1 6 795 0 1 5 2.840591664 0 0 168.365263846 136.451098872
100000000 PHast2+wrap_3 1 6 800 0 1 5 2.843535984 0 0 135.054668336 89.988411622


==> plots_data/parameter_pluswrap/3pluswrap2_7.csv <==
keys_num method k bits/seed bucket_size100 slice threads seed bits/key bumped_% range_overhead_% build_ns/key query_ns/key
100000000 PHast2+wrap_3 1 7 200 0 1 5 3.607581936 0 0 197.436775506 54.651539496
100000000 PHast2+wrap_3 1 7 205 0 1 5 3.524464688 0 0 195.633968924 52.861842718
100000000 PHast2+wrap_3 1 7 210 0 1 5 3.445652944 0 0 199.948424934 48.22824604
100000000 PHast2+wrap_3 1 7 215 0 1 5 3.37054864 0 0 190.31179292 43.266643552
100000000 PHast2+wrap_3 1 7 220 0 1 5 3.299108944 0 0 190.070105836 36.97388583
100000000 PHast2+wrap_3 1 7 225 0 1 5 3.23111664 0 0 196.5337938 52.829812882
100000000 PHast2+wrap_3 1 7 230 0 1 5 3.166407776 0 0 189.205889386 47.6034982
100000000 PHast2+wrap_3 1 7 235 0 1 5 3.104468304 0 0 194.249431314 42.270077316
100000000 PHast2+wrap_3 1 7 240 0 1 5 3.045414496 0 0 190.21733579 49.332474714
100000000 PHast2+wrap_3 1 7 245 0 1 5 2.989030128 0 0 198.141554114 51.75488389
100000000 PHast2+wrap_3 1 7 250 0 1 5 2.935067648 0 0 195.239924004 48.058477866
100000000 PHast2+wrap_3 1 7 255 0 1 5 2.883445424 0 0 187.413615534 38.165367434
100000000 PHast2+wrap_3 1 7 260 0 1 5 2.83405584 0 0 155.072561884 41.840565667999996
100000000 PHast2+wrap_3 1 7 265 0 1 5 2.786850848 0 0 152.651520876 40.092037344
100000000 PHast2+wrap_3 1 7 270 0 1 5 2.741585424 0 0 153.232706784 39.505848772
100000000 PHast2+wrap_3 1 7 275 0 1 5 2.698043536 0 0 163.915943564 38.648397514
100000000 PHast2+wrap_3 1 7 280 0 1 5 2.656412944 0 0 149.974458102 39.379252186
100000000 PHast2+wrap_3 1 7 285 0 1 5 2.616658352 0 0 157.870158806 40.758410526
100000000 PHast2+wrap_3 1 7 290 0 1 5 2.578189136 0 0 155.797572916 39.127479038
100000000 PHast2+wrap_3 1 7 295 0 1 5 2.540971312 0 0 154.660614354 43.685094076
100000000 PHast2+wrap_3 1 7 300 0 1 5 2.50525976 0 0 152.790656358 43.278147256
100000000 PHast2+wrap_3 1 7 305 0 1 5 2.471000032 0 0 165.087010616 41.400122052
100000000 PHast2+wrap_3 1 7 310 0 1 5 2.438098416 0 0 166.523615104 41.17662958
100000000 PHast2+wrap_3 1 7 315 0 1 5 2.406793024 0 0 157.899460386 42.296054094
100000000 PHast2+wrap_3 1 7 320 0 1 5 2.376698864 0 0 164.408250936 41.202455408
100000000 PHast2+wrap_3 1 7 325 0 1 5 2.347932832 0 0 161.110807112 46.636772312
100000000 PHast2+wrap_3 1 7 330 0 1 5 2.320538272 0 0 158.29325959 43.731245728
100000000 PHast2+wrap_3 1 7 335 0 1 5 2.29478528 0 0 159.853324712 44.54884221
100000000 PHast2+wrap_3 1 7 340 0 1 5 2.27022704 0 0 165.325604868 37.06909282
100000000 PHast2+wrap_3 1 7 345 0 1 5 2.247385872 0 0 162.178686942 38.330627032
100000000 PHast2+wrap_3 1 7 350 0 1 5 2.225838752 0 0 163.414891474 41.518634904
100000000 PHast2+wrap_3 1 7 355 0 1 5 2.205865024 0 0 157.05448253 44.028564486
100000000 PHast2+wrap_3 1 7 360 0 1 5 2.187491536 0 0 157.091851438 48.455176954
100000000 PHast2+wrap_3 1 7 365 0 1 5 2.17079816 0 0 153.243228448 49.190887328
100000000 PHast2+wrap_3 1 7 370 0 1 5 2.155729168 0 0 160.220372878 43.66474673
100000000 PHast2+wrap_3 1 7 375 0 1 5 2.142068976 0 0 161.614810588 42.530727256
100000000 PHast2+wrap_3 1 7 380 0 1 5 2.129176048 0 0 163.965492632 46.41340427
100000000 PHast2+wrap_3 1 7 385 0 1 5 2.116855536 0 0 167.8823231 47.24832988
100000000 PHast2+wrap_3 1 7 390 0 1 5 2.106103216 0 0 163.006809014 51.855399148000004
100000000 PHast2+wrap_3 1 7 395 0 1 5 2.09659368 0 0 164.460342634 53.906892904
100000000 PHast2+wrap_3 1 7 400 0 1 5 2.088512496 0 0 162.434723116 52.509031708
100000000 PHast2+wrap_3 1 7 405 0 1 5 2.081362224 0 0 161.913915938 52.132948782
100000000 PHast2+wrap_3 1 7 410 0 1 5 2.075430912 0 0 164.870596984 50.37707098
100000000 PHast2+wrap_3 1 7 415 0 1 5 2.070603168 0 0 169.357537522 51.318843886
100000000 PHast2+wrap_3 1 7 420 0 1 5 2.06680336 0 0 167.227588556 53.506976786
100000000 PHast2+wrap_3 1 7 425 0 1 5 2.063865808 0 0 166.066037142 48.718080526
100000000 PHast2+wrap_3 1 7 430 0 1 5 2.061911056 0 0 171.960101796 50.60968705
100000000 PHast2+wrap_3 1 7 435 0 1 5 2.060962416 0 0 175.411120722 52.97700265
100000000 PHast2+wrap_3 1 7 440 0 1 5 2.060430736 0 0 158.184384404 50.841143442
100000000 PHast2+wrap_3 1 7 445 0 1 5 2.060059296 0 0 155.529061786 52.040857462
100000000 PHast2+wrap_3 1 7 450 0 1 5 2.058370192 0 0 159.47661781 52.943759086
100000000 PHast2+wrap_3 1 7 455 0 1 5 2.057172912 0 0 156.544859938 54.994145626
100000000 PHast2+wrap_3 1 7 460 0 1 5 2.056555024 0 0 158.111125164 57.48922793
100000000 PHast2+wrap_3 1 7 465 0 1 5 2.056708976 0 0 157.52295929 58.410702898
100000000 PHast2+wrap_3 1 7 470 0 1 5 2.057277008 0 0 156.333968118 59.67914919
100000000 PHast2+wrap_3 1 7 475 0 1 5 2.058349936 0 0 157.517983266 59.328850792
100000000 PHast2+wrap_3 1 7 480 0 1 5 2.05999424 0 0 161.506930622 56.977283234
100000000 PHast2+wrap_3 1 7 485 0 1 5 2.062026976 0 0 167.350986052 61.437282862
100000000 PHast2+wrap_3 1 7 490 0 1 5 2.06476584 0 0 165.9722057 64.779354422
100000000 PHast2+wrap_3 1 7 495 0 1 5 2.06786448 0 0 169.678853076 63.957261966
100000000 PHast2+wrap_3 1 7 500 0 1 5 2.071483776 0 0 180.651201454 71.879725072
100000000 PHast2+wrap_3 1 7 505 0 1 5 2.075286832 0 0 185.875384798 71.383502212
100000000 PHast2+wrap_3 1 7 510 0 1 5 2.079828624 0 0 175.78485803 72.401702576
100000000 PHast2+wrap_3 1 7 515 0 1 5 2.084686192 0 0 184.281882818 72.46330913
100000000 PHast2+wrap_3 1 7 520 0 1 5 2.089891424 0 0 190.405568 74.773506386
100000000 PHast2+wrap_3 1 7 525 0 1 5 2.095700704 0 0 188.0594462 75.01242506
100000000 PHast2+wrap_3 1 7 530 0 1 5 2.101755232 0 0 186.74138227 77.934685796
100000000 PHast2+wrap_3 1 7 535 0 1 5 2.10811304 0 0 188.93832213 80.359849156
100000000 PHast2+wrap_3 1 7 540 0 1 5 2.11231184 0 0 190.12375262 79.120300254
100000000 PHast2+wrap_3 1 7 545 0 1 5 2.11571224 0 0 195.999553598 82.147809518
100000000 PHast2+wrap_3 1 7 550 0 1 5 2.119466176 0 0 192.837566574 80.885984928
100000000 PHast2+wrap_3 1 7 555 0 1 5 2.123492064 0 0 190.180782016 86.254382608
100000000 PHast2+wrap_3 1 7 560 0 1 5 2.127745504 0 0 187.183860178 82.907975892
100000000 PHast2+wrap_3 1 7 565 0 1 5 2.132252288 0 0 189.106595004 82.36889253
100000000 PHast2+wrap_3 1 7 570 0 1 5 2.137114976 0 0 185.355703974 83.79087757
100000000 PHast2+wrap_3 1 7 575 0 1 5 2.142226048 0 0 186.177648706 81.784343284
100000000 PHast2+wrap_3 1 7 580 0 1 5 2.147549872 0 0 188.432758078 85.548450742
100000000 PHast2+wrap_3 1 7 585 0 1 5 2.153192352 0 0 183.313206788 78.714017242
100000000 PHast2+wrap_3 1 7 590 0 1 5 2.159175568 0 0 183.86316507 87.793007196
100000000 PHast2+wrap_3 1 7 595 0 1 5 2.16516472 0 0 178.900556348 85.692135858
100000000 PHast2+wrap_3 1 7 600 0 1 5 2.171626208 0 0 192.569855792 89.218534084
100000000 PHast2+wrap_3 1 7 605 0 1 5 2.178247344 0 0 187.55460158 84.505844278
100000000 PHast2+wrap_3 1 7 610 0 1 5 2.18503112 0 0 179.417722724 88.121058998
100000000 PHast2+wrap_3 1 7 615 0 1 5 2.19208872 0 0 184.732871926 92.334242954
100000000 PHast2+wrap_3 1 7 620 0 1 5 2.199444928 0 0 179.698138946 85.658920018
100000000 PHast2+wrap_3 1 7 625 0 1 5 2.206809104 0 0 182.83969007 88.585368136
100000000 PHast2+wrap_3 1 7 630 0 1 5 2.214657216 0 0 178.342138404 92.784639272
100000000 PHast2+wrap_3 1 7 635 0 1 5 2.222530704 0 0 181.392325266 88.480028314
100000000 PHast2+wrap_3 1 7 640 0 1 5 2.230579376 0 0 182.68894583 90.502256676
100000000 PHast2+wrap_3 1 7 645 0 1 5 2.238954448 0 0 188.912792754 98.023668506
100000000 PHast2+wrap_3 1 7 650 0 1 5 2.247345344 0 0 182.615686704 92.581338048
100000000 PHast2+wrap_3 1 7 655 0 1 5 2.256288432 0 0 178.212124774 98.170228732
100000000 PHast2+wrap_3 1 7 660 0 1 5 2.26507584 0 0 186.882216484 91.796013596
100000000 PHast2+wrap_3 1 7 665 0 1 5 2.274056736 0 0 184.665210934 97.063765242
100000000 PHast2+wrap_3 1 7 670 0 1 5 2.283368976 0 0 199.23739164 94.305885958
100000000 PHast2+wrap_3 1 7 675 0 1 5 2.292767376 0 0 180.092043266 104.34449545
100000000 PHast2+wrap_3 1 7 680 0 1 5 2.302411584 0 0 197.144773108 104.98747964
100000000 PHast2+wrap_3 1 7 685 0 1 5 2.312143216 0 0 196.145489154 106.711172848
100000000 PHast2+wrap_3 1 7 690 0 1 5 2.317684768 0 0 200.193209412 113.293685352
100000000 PHast2+wrap_3 1 7 695 0 1 5 2.323222368 0 0 200.404964954 116.569266864
100000000 PHast2+wrap_3 1 7 700 0 1 5 2.328879136 0 0 206.313955666 112.41544969
100000000 PHast2+wrap_3 1 7 705 0 1 5 2.334558272 0 0 203.668324908 115.761187508
100000000 PHast2+wrap_3 1 7 710 0 1 5 2.340564944 0 0 204.058642498 116.353761328
100000000 PHast2+wrap_3 1 7 715 0 1 5 2.346636704 0 0 206.812762194 118.941978046
100000000 PHast2+wrap_3 1 7 720 0 1 5 2.352873776 0 0 207.432260072 114.289737886
100000000 PHast2+wrap_3 1 7 725 0 1 5 2.359164752 0 0 204.644875056 116.224887288
100000000 PHast2+wrap_3 1 7 730 0 1 5 2.365762272 0 0 200.605093288 115.55601413
100000000 PHast2+wrap_3 1 7 735 0 1 5 2.372415296 0 0 201.535942496 125.08256857600001
100000000 PHast2+wrap_3 1 7 740 0 1 5 2.379113104 0 0 195.68571698 116.239333634
100000000 PHast2+wrap_3 1 7 745 0 1 5 2.385995984 0 0 192.917393006 115.737601846
100000000 PHast2+wrap_3 1 7 750 0 1 5 2.393110256 0 0 200.733354926 118.269585162
100000000 PHast2+wrap_3 1 7 755 0 1 5 2.400266736 0 0 197.275020198 114.542079268
100000000 PHast2+wrap_3 1 7 760 0 1 5 2.407641504 0 0 193.720677572 118.31938759
100000000 PHast2+wrap_3 1 7 765 0 1 5 2.415043888 0 0 192.156144298 118.254323918
100000000 PHast2+wrap_3 1 7 770 0 1 5 2.42268056 0 0 189.661433212 118.17496284
100000000 PHast2+wrap_3 1 7 775 0 1 5 2.430198032 0 0 186.043396536 112.72382376
100000000 PHast2+wrap_3 1 7 780 0 1 5 2.438039552 0 0 184.862365792 112.298727328
100000000 PHast2+wrap_3 1 7 785 0 1 5 2.445824272 0 0 189.619617648 104.84270402
100000000 PHast2+wrap_3 1 7 790 0 1 5 2.453993248 0 0 183.567481344 99.162729046
100000000 PHast2+wrap_3 1 7 795 0 1 5 2.462151504 0 0 181.83118698 97.889823072
100000000 PHast2+wrap_3 1 7 800 0 1 5 2.470474992 0 0 128.526751796 55.473041172


==> plots_data/parameter_pluswrap/3pluswrap2_8.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 8 200 4.05928884 88.173052774 10.592904972666666
100000000 8 205 3.962886368 87.06177651 10.602999398666666
100000000 8 210 3.871210784 86.777178743 10.59289089
100000000 8 215 3.783819472 86.409237653 10.553280293666669
100000000 8 220 3.700552088 86.149273006 10.543527425333332
100000000 8 225 3.621062048 85.707315579 10.545811268666666
100000000 8 230 3.545116928 85.114871613 10.569979403
100000000 8 235 3.472472992 85.253382532 10.548365953
100000000 8 240 3.40294432 84.5686562 10.546920192
100000000 8 245 3.336407184 84.340518103 10.544113322666666
100000000 8 250 3.272585576 84.00167465 10.515252715
100000000 8 255 3.211363608 83.78715261 10.511087464
100000000 8 260 3.152544496 83.50307789 10.478905004333331
100000000 8 265 3.09611624 83.115929659 10.498029678999998
100000000 8 270 3.041795 83.3370107 10.497286811
100000000 8 275 2.989712416 83.037287735 10.517106305
100000000 8 280 2.939420176 83.175456235 10.474718450666666
100000000 8 285 2.89099796 84.487766024 10.543851288666666
100000000 8 290 2.844336512 82.753250463 10.456799077666666
100000000 8 295 2.799371584 82.355409741 10.482146022666663
100000000 8 300 2.756063144 82.305062609 10.513005977666666
100000000 8 305 2.714268048 82.150823441 10.451612011
100000000 8 310 2.673723912 82.155267539 10.544781575666669
100000000 8 315 2.634563504 82.166679296 10.520528317
100000000 8 320 2.596791992 82.194776801 10.480380959
100000000 8 325 2.56009864 82.191145926 10.500547000333333
100000000 8 330 2.524729008 82.267666479 10.498909238666666
100000000 8 335 2.49050532 82.635155505 10.486896659
100000000 8 340 2.457310344 82.224452211 10.448066387666666
100000000 8 345 2.425474048 86.550059828 10.476259294333332
100000000 8 350 2.3944472 82.763797069 10.499896488666666
100000000 8 355 2.364498608 82.650314404 10.505078819666666
100000000 8 360 2.335419952 82.725370292 10.504372550333336
100000000 8 365 2.307474304 83.01264645 10.488731405
100000000 8 370 2.280446272 82.99762854 10.475364013666669
100000000 8 375 2.254407496 83.351513358 10.487537639
100000000 8 380 2.229302416 83.291612235 10.492197181666668
100000000 8 385 2.205207888 83.519551727 10.46372646
100000000 8 390 2.182160896 83.736196784 10.510166956
100000000 8 395 2.160252168 83.861941069 10.427675478333336
100000000 8 400 2.139463328 84.282193556 10.472223771
100000000 8 405 2.119881224 84.427044453 10.498792852666666
100000000 8 410 2.101666256 84.603768918 10.508528965
100000000 8 415 2.0849118 84.994831509 10.563931973
100000000 8 420 2.06874116 85.04703483 10.765212993000002
100000000 8 425 2.053803424 85.408585726 10.786446239666668
100000000 8 430 2.04038768 85.673178412 10.853484471333331
100000000 8 435 2.028636648 85.858462694 10.989617543333331
100000000 8 440 2.018029248 86.317837274 10.941422934666663
100000000 8 445 2.008941328 86.70476479 11.093726502
100000000 8 450 2.001261192 86.493831978 11.111494780666668
100000000 8 455 1.994671192 87.115599412 11.282429854333332
100000000 8 460 1.989386528 87.058457217 11.467979248
100000000 8 465 1.985234856 87.325781654 11.468043166666668
100000000 8 470 1.981753488 87.403048211 11.941526302333337
100000000 8 475 1.977586984 88.333215633 12.113188650666666
100000000 8 480 1.9741628 88.453970477 12.201934788
100000000 8 485 1.971517616 88.115297304 12.328684309333331
100000000 8 490 1.969724424 88.629744935 12.520208816333332
100000000 8 495 1.968679664 88.441540427 12.641741612666667
100000000 8 500 1.968139416 88.833098196 12.836236175666668
100000000 8 505 1.96826596 89.097098039 13.097939368333334
100000000 8 510 1.969090664 89.381082363 13.115495943333332
100000000 8 515 1.970448656 89.470546172 13.425243246333334
100000000 8 520 1.97235484 89.781057675 13.546377611333334
100000000 8 525 1.974766416 90.136293447 13.71574947
100000000 8 530 1.977698912 90.339532945 13.920563163333334
100000000 8 535 1.979874456 90.757449164 14.842305958333334
100000000 8 540 1.98101828 95.100829089 15.062268661666668
100000000 8 545 1.982549776 90.872554721 15.255315279666666
100000000 8 550 1.984454496 91.456673306 15.44171111
100000000 8 555 1.986888936 91.762073044 15.635315864
100000000 8 560 1.989592296 91.998164608 15.862491491333332
100000000 8 565 1.992753584 91.903741439 16.072129967666665
100000000 8 570 1.99622948 92.217457353 16.36396672033333
100000000 8 575 2.000128488 92.204095473 16.524320572666667
100000000 8 580 2.004328728 92.620183471 16.56113170133333
100000000 8 585 2.00894424 93.022230112 17.024229864333336
100000000 8 590 2.013771136 93.141973669 17.231201169666665
100000000 8 595 2.019046808 93.643671749 17.360786011666665
100000000 8 600 2.024593736 93.714365107 17.744148561
100000000 8 605 2.030484512 94.387206951 17.702907891
100000000 8 610 2.036603416 94.113627732 18.037753927
100000000 8 615 2.04307028 94.29181147 18.150443412
100000000 8 620 2.049820152 94.578064703 18.37542293
100000000 8 625 2.056905152 95.131071301 18.545268162666662
100000000 8 630 2.064256128 95.383932224 18.775558078000003
100000000 8 635 2.069547664 95.272700591 20.40886534533333
100000000 8 640 2.07399176 95.579353273 20.78659977433333
100000000 8 645 2.07865804 96.135261811 20.88723680633333
100000000 8 650 2.083479216 96.099846136 21.091784580666666
100000000 8 655 2.08855096 96.535819794 21.346715137333334
100000000 8 660 2.093779976 96.727919321 21.40362150733333
100000000 8 665 2.099295984 97.150475232 22.141480392
100000000 8 670 2.104971096 97.303144304 22.200895625
100000000 8 675 2.110860256 97.79004067 22.631762435999995
100000000 8 680 2.116964832 97.998222458 22.741287984333336
100000000 8 685 2.123357296 98.282656187 22.93560147633333
100000000 8 690 2.129891616 98.639423111 23.263465973333336
100000000 8 695 2.136730704 99.808121234 23.705805815
100000000 8 700 2.143593968 99.842531847 23.997480147666668
100000000 8 705 2.150766296 99.80792543 24.20891808
100000000 8 710 2.157962464 104.793706522 24.52031269533333
100000000 8 715 2.165479832 100.159809836 24.743783346
100000000 8 720 2.17340672 101.035758374 25.084527291666664
100000000 8 725 2.181293888 101.289269265 25.349125305
100000000 8 730 2.189427768 101.810076772 25.621396886
100000000 8 735 2.197719896 102.057187348 25.985777964666667
100000000 8 740 2.206202672 102.563973255 25.79389575533333
100000000 8 745 2.214812144 102.875908261 26.541714572333333
100000000 8 750 2.223727712 103.994406909 26.42225552833333
100000000 8 755 2.232742472 103.862506918 27.108358610333333
100000000 8 760 2.242006328 103.733077098 26.97573721233333
100000000 8 765 2.251342576 104.532740906 27.337184293000004
100000000 8 770 2.26103836 104.731168085 27.374525579666667
100000000 8 775 2.270626792 105.465852962 27.745430894
100000000 8 780 2.280722016 105.839270521 28.67696534966667
100000000 8 785 2.29065676 106.600076708 28.90997280733333
100000000 8 790 2.30088012 106.865773471 28.86184955033333
100000000 8 795 2.307036264 106.837434233 31.274879707000004
100000000 8 800 2.313199368 106.945978356 31.549269518666662


==> plots_data/parameter_pluswrap/3pluswrap2_9.csv <==
keys_num bits/seed bucket_size100 bits/key build_ns/key query_ns/key
100000000 9 200 4.533961456 216.098336132 59.604684972
100000000 9 205 4.424783968 224.700728372 48.118473204
100000000 9 210 4.320863728 209.17051354 36.300139534
100000000 9 215 4.221859744 227.065996906 45.283689564
100000000 9 220 4.127390848 223.394206484 51.927550744
100000000 9 225 4.037096704 219.388495746 41.902043332
100000000 9 230 3.950912592 219.861962894 49.000266852
100000000 9 235 3.868348704 214.021267322 46.56011647
100000000 9 240 3.789334912 221.350645576 44.45513356
100000000 9 245 3.71348392 204.823397674 42.484449086
100000000 9 250 3.640851296 200.840625308 35.258883076000004
100000000 9 255 3.57103296 216.815095902 51.38343285
100000000 9 260 3.504089536 174.990056042 47.971866642
100000000 9 265 3.439552416 184.301712034 40.513036438
100000000 9 270 3.377470352 184.044523754 37.740768452
100000000 9 275 3.317763168 184.257043532 32.942212224
100000000 9 280 3.260099904 182.484620216 33.081860952
100000000 9 285 3.204658704 174.409256094 38.275019394
100000000 9 290 3.1511344 175.43431005 42.022320412
100000000 9 295 3.099378032 190.451681158 40.194754238
100000000 9 300 3.049543008 187.72681384 42.185838944
100000000 9 305 3.001393472 185.519145284 43.624500862
100000000 9 310 2.954632272 181.647606478 38.285240296
100000000 9 315 2.909567824 186.104010078 43.70845769
100000000 9 320 2.865793088 173.410180816 36.724669936
100000000 9 325 2.823464432 171.30128639 40.511911826
100000000 9 330 2.782442096 165.343052762 44.374948932
100000000 9 335 2.74274008 179.802860062 33.657260878
100000000 9 340 2.704158144 176.192690176 34.77395294
100000000 9 345 2.666829424 176.967738836 36.467440814
100000000 9 350 2.630577808 171.78481792 38.087122248
100000000 9 355 2.595360608 168.22325439 36.648216594
100000000 9 360 2.561173664 178.908047544 34.89157119
100000000 9 365 2.528110784 177.471308866 34.298120674
100000000 9 370 2.495844736 170.215725876 40.267943872
100000000 9 375 2.464525616 167.234970912 43.278098438
100000000 9 380 2.4340672 165.15517486 37.420845892
100000000 9 385 2.404427952 168.853107618 43.404983454
100000000 9 390 2.375783888 166.783629922 44.564523082
100000000 9 395 2.347764368 183.746676432 33.38432457
100000000 9 400 2.320654336 175.746486996 32.18687767
100000000 9 405 2.294230064 175.137580498 35.32679102
100000000 9 410 2.268402928 168.267203806 40.33569931
100000000 9 415 2.243489184 168.516656724 40.38726534
100000000 9 420 2.2192112 178.039531188 34.393062702
100000000 9 425 2.195636992 175.529155516 34.371372738
100000000 9 430 2.172812512 178.04084053 36.573419462
100000000 9 435 2.150649184 171.343967346 31.911163856000005
100000000 9 440 2.129223184 166.085795464 37.685544834
100000000 9 445 2.108640064 170.133039326 39.1783085
100000000 9 450 2.08882584 168.527952698 41.368982714
100000000 9 455 2.069724192 184.099372694 33.084530588
100000000 9 460 2.051516272 183.623479616 33.772734438
100000000 9 465 2.034471552 180.603647528 35.94658043
100000000 9 470 2.018376352 182.44496734 37.610182314
100000000 9 475 2.0035776 175.20494133 44.302701556
100000000 9 480 1.990023248 188.802475182 31.492505336
100000000 9 485 1.977844112 184.17572796 35.940545152
100000000 9 490 1.966999984 181.608993564 35.284669086
100000000 9 495 1.957373936 180.742173508 44.943812026
100000000 9 500 1.949278352 192.552338418 45.530589878
100000000 9 505 1.941872112 194.706925154 38.023840868
100000000 9 510 1.9348892 190.281094122 39.003670596
100000000 9 515 1.929001184 203.42245085 37.046574762
100000000 9 520 1.92418312 197.04223333 39.262293936
100000000 9 525 1.920397152 195.315580332 39.157387512
100000000 9 530 1.917360688 191.692446036 48.402477262
100000000 9 535 1.915196384 193.322963178 48.204840676
100000000 9 540 1.913863392 202.312385014 38.386174358
100000000 9 545 1.913295568 200.445046998 44.809511432
100000000 9 550 1.913032688 196.809301196 46.54881419
100000000 9 555 1.911725728 196.07562248 45.665067872
100000000 9 560 1.910834992 196.63860997 46.139455262
100000000 9 565 1.910609024 198.122545062 42.98455308
100000000 9 570 1.91090488 195.821407124 42.111354564
100000000 9 575 1.911609328 204.570369882 42.152109656
100000000 9 580 1.91279816 194.748098748 43.348759242
100000000 9 585 1.914381696 204.164764938 43.561391592
100000000 9 590 1.916366608 196.645054958 52.435552558
100000000 9 595 1.918807376 193.467335604 48.18896772
100000000 9 600 1.921622144 201.020983444 47.070426148
100000000 9 605 1.924877024 200.185456348 46.79471374
100000000 9 610 1.928274912 197.034882922 48.77226165
100000000 9 615 1.932298144 191.879426692 48.050660718
100000000 9 620 1.934927136 204.694809976 46.492997478
100000000 9 625 1.936955232 201.474958162 50.69634446
100000000 9 630 1.939372016 202.437378392 51.502251344
100000000 9 635 1.94196584 202.018027936 52.335254544
100000000 9 640 1.944851984 208.63915304 50.834192832
100000000 9 645 1.948054176 206.2600599 53.590386496
100000000 9 650 1.951559936 200.51233816 58.194680442
100000000 9 655 1.955120064 208.21853864 57.840325022
100000000 9 660 1.959030256 205.35403367 57.424661568
100000000 9 665 1.963381216 218.067045502 55.585075226
100000000 9 670 1.967732 215.418187534 59.053624854
100000000 9 675 1.972436976 206.91735474 52.102724112
100000000 9 680 1.97726584 222.105228608 65.143817228
100000000 9 685 1.982359216 221.686267974 58.93440409
100000000 9 690 1.987795248 218.879732794 60.179970948
100000000 9 695 1.993500992 218.118763156 62.66663402
100000000 9 700 1.99920392 215.259106534 64.729489384
100000000 9 705 2.00510688 215.68987022 70.70898478
100000000 9 710 2.011470848 220.802705908 67.761040454
100000000 9 715 2.01782744 223.55239012 65.686555046
100000000 9 720 2.02450472 217.191732184 63.65149745400001
100000000 9 725 2.031342576 222.689080234 65.00983249
100000000 9 730 2.036804448 211.787565518 69.701591572
100000000 9 735 2.04092432 218.556715202 71.24237411
100000000 9 740 2.0452144 206.750428616 66.910095574
100000000 9 745 2.0496808 205.41639548 69.906470904
100000000 9 750 2.054249824 212.071666142 67.870042412
100000000 9 755 2.059119344 209.033263998 67.049507278
100000000 9 760 2.06407568 211.232585996 66.133904822
100000000 9 765 2.069337264 199.91012352 65.402918784
100000000 9 770 2.074544096 203.957086472 62.20070524
100000000 9 775 2.080099616 209.998576186 59.277287736
100000000 9 780 2.085834608 207.00968768 61.138646482
100000000 9 785 2.0914932 199.658563406 64.390245064
100000000 9 790 2.097719072 194.59806609 66.458793774
100000000 9 795 2.10372568 194.544578988 62.00271614799999
100000000 9 800 2.110088464 143.744140708 37.407877642


==> plots_data/parameter_pluswrap/3pluswrap2_min.csv <==
bits/seed bucket_size100 bits/key
8 500 1.968139416
9 565 1.910609024
10 615 1.866521472
11 680 1.84802288
12 745 1.822068656

